Variable Stars in the Large Magellanic Cloud: Discovery of Extragalactic W UMa Binaries

We observed a field in the disk of the LMC on two consecutive nights in search of rapid variable stars. We have found two pulsating stars of type RRab and delta Sct, and four binary stars, among the latter one sdB or CV below the LMC blue Main Sequence and three very close binary systems on the MS. At least one of the MS binaries, and possibly all three, are the first solar-type (W UMa-type) contact binaries to be detected in any extragalactic system and observed to obey the same Mv = Mv(log P, B-V) calibration as the Galactic systems. Given the selection effects due to small amplitudes at faint magnitudes, the frequency of such binaries in the disk of the LMC with its large spread in population ages is not inconsistent with that in the disk of our Galaxy, and contrasts with the lack of binaries found in earlier observations of the much younger LMC cluster LW55.

==> tab1_Disk1.dat <==
%auto-ignore
    ID     X      Y         Ra[deg]     Dec[deg]    V     sigma_V   B-V sigma_(B-V)
     1   16.43  841.77     77.92661    -71.19987  22.409   0.019   0.580   0.031
     2   16.95  736.51     77.92596    -71.19575  22.363   0.008   0.339   0.016
     3   17.06  175.30     77.92218    -71.17359  22.357   0.006   0.350   0.012
     4   17.85  548.81     77.92495    -71.18848  17.787   0.004   0.831   0.008
     5   17.86  423.94     77.92420    -71.18362  22.716   0.008   0.498   0.017
     6   18.43 1002.93     77.92822    -71.20638  21.848   0.035   0.399   0.056
     7   18.73  760.67     77.92633    -71.19669  22.535   0.007   0.429   0.013
     8   18.87  461.99     77.92456    -71.18511  21.001   0.004   0.172   0.008
     9   19.23   88.02     77.92155    -71.16988  23.817   0.015   0.533   0.037
    10   19.99  662.28     77.92588    -71.19287  23.804   0.021   0.494   0.041
    11   20.07   56.83     77.92130    -71.16853  21.416   0.007   0.389   0.016
    12   20.12  488.31     77.92488    -71.18614  22.957   0.008   0.435   0.016
    13   20.24  232.23     77.92309    -71.17595  22.678   0.008   0.457   0.017
    14   20.40  301.02     77.92367    -71.17875  19.923   0.002   0.807   0.005
    15   20.44  615.18     77.92566    -71.19105  21.977   0.018   0.383   0.027
    16   20.64  583.16     77.92550    -71.18981  23.645   0.021   0.501   0.044
    17   20.76  526.85     77.92518    -71.18763  23.889   0.020   0.425   0.045
    18   21.13  593.26     77.92562    -71.19020  23.419   0.015   0.533   0.032
    19   21.22  780.77     77.92677    -71.19748  23.865   0.029   0.554   0.065
    20   21.61   47.55     77.92139    -71.16812  22.158   0.005   0.313   0.011
    21   21.87  993.61     77.92854    -71.20599  23.650   0.014   0.602   0.057
    22   22.15  572.12     77.92562    -71.18939  23.458   0.013   0.556   0.029
    23   22.78  566.54     77.92567    -71.18917  21.936   0.004   0.453   0.010
    24   23.10  362.70     77.92445    -71.18122  23.313   0.008   0.496   0.018
    25   23.25  422.22     77.92486    -71.18356  23.578   0.015   0.464   0.032
    26   23.33  218.00     77.92336    -71.17537  21.348   0.004   0.423   0.006
    27   23.72  834.40     77.92745    -71.19958  18.990   0.004   0.920   0.010
    28   23.84  852.41     77.92759    -71.20030  22.947   0.014   0.447   0.025
    29   24.20   92.00     77.92223    -71.17007  23.430   0.011   0.499   0.023
    30   25.13  515.36     77.92566    -71.18719  23.677   0.027   0.595   0.045
    31   25.16  332.58     77.92450    -71.18002  22.749   0.030   0.271   0.044
    32   25.51  154.12     77.92305    -71.17272  20.653   0.003   0.273   0.007
    33   25.53  339.13     77.92459    -71.18028  22.186   0.005   0.377   0.013
    34   25.57  874.40     77.92797    -71.20117  23.469   0.036   0.506   0.056
    35   25.61  554.67     77.92595    -71.18872  22.387   0.035   0.786   0.049
    36   26.03  113.15     77.92270    -71.17098  24.247   0.019   0.686   0.042
    37   26.11  957.55     77.92872    -71.20452  21.148   0.006   0.708   0.026
    38   26.24  451.10     77.92542    -71.18470  23.343   0.010   0.593   0.022
    39   26.28  986.14     77.92901    -71.20568  21.818   0.004   0.283   0.008
    40   26.54  182.38     77.92345    -71.17391  24.129   0.021   0.559   0.043
    41   26.65  269.34     77.92421    -71.17748  24.519   0.035   0.737   0.068
    42   26.66  369.85     77.92495    -71.18151  23.177   0.011   0.453   0.019
    43   27.31  482.01     77.92574    -71.18590  21.379   0.004   0.718   0.010
    44   27.45  202.16     77.92375    -71.17473  22.994   0.029   0.435   0.051
    45   27.79  678.66     77.92694    -71.19351  23.082   0.010   0.497   0.024
    46   28.27  954.21     77.92896    -71.20438  22.650   0.016   0.487   0.067
    47   28.32  155.20     77.92342    -71.17277  22.164   0.012   0.470   0.022
    48   28.48  205.46     77.92391    -71.17487  23.525   0.026   0.498   0.062
    49   28.74  235.31     77.92420    -71.17610  24.162   0.061   0.325   0.087
    50   29.17  603.35     77.92667    -71.19060  22.077   0.010   0.384   0.019
    51   29.22  914.50     77.92873    -71.20277  20.941   0.007   0.099   0.010
    52   29.76  595.03     77.92670    -71.19028  21.849   0.013   0.371   0.019
    53   29.86  281.95     77.92472    -71.17800  22.835   0.007   0.494   0.018
    54   29.94  524.66     77.92632    -71.18756  22.884   0.012   0.462   0.022
    55   29.96  895.63     77.92867    -71.20202  24.446   0.064   0.533   0.117
    56   30.18  277.35     77.92472    -71.17781  22.526   0.007   0.350   0.011
    57   30.35  143.27     77.92356    -71.17227  24.564   0.047   1.332   0.140
    58   30.47  723.15     77.92754    -71.19523  21.716   0.015   0.461   0.030
    59   30.52  240.52     77.92447    -71.17631  22.052   0.005   0.351   0.007
    60   30.58  328.08     77.92515    -71.17985  23.791   0.037   0.406   0.054
    61   30.84  293.90     77.92493    -71.17848  20.838   0.003   0.133   0.005
    62   30.88  692.51     77.92740    -71.19405  24.154   0.020   0.984   0.137
    63   31.12  802.72     77.92813    -71.19834  21.979   0.021   0.614   0.078
    64   31.65   98.55     77.92326    -71.17037  22.497   0.029   0.478   0.041
    65   31.79  120.84     77.92352    -71.17132  23.505   0.011   0.641   0.022
    66   32.25  879.50     77.92882    -71.20137  23.950   0.025   0.768   0.072
    67   32.32  130.88     77.92369    -71.17175  22.449   0.014   0.400   0.020
    68   32.37  817.94     77.92839    -71.19894  23.516   0.015   0.512   0.037
    69   32.63  571.51     77.92692    -71.18937  22.281   0.007   0.364   0.012
    70   33.03  501.60     77.92657    -71.18667  23.106   0.022   0.736   0.086
    71   33.97  671.42     77.92766    -71.19323  22.664   0.009   0.424   0.016
    72   34.49  273.27     77.92524    -71.17765  24.095   0.024   0.488   0.057
    73   34.82  688.84     77.92787    -71.19391  20.286   0.004   0.136   0.006
    74   34.85  424.92     77.92633    -71.18369  24.591   0.048   0.592   0.093
    75   34.88  650.16     77.92765    -71.19241  20.900   0.007   0.815   0.011
    76   34.94  167.24     77.92438    -71.17329  23.439   0.020   0.473   0.035
    77   35.01 1001.27     77.93020    -71.20630  23.998   0.017   0.478   0.047
    78   35.16  607.85     77.92744    -71.19078  19.245   0.005   0.844   0.011
    79   35.17  723.64     77.92812    -71.19526  19.151   0.004   0.854   0.008
    80   35.35  549.49     77.92713    -71.18853  22.011   0.029   0.268   0.042
    81   35.53  178.08     77.92456    -71.17375  23.789   0.014   0.444   0.029
    82   35.63  908.05     77.92946    -71.20252  23.196   0.018   0.386   0.045
    83   35.66  499.15     77.92688    -71.18658  21.994   0.007   0.383   0.013
    84   35.90  456.50     77.92666    -71.18492  23.914   0.021   0.616   0.053
    85   36.92  862.61     77.92927    -71.20070  21.010   0.009   0.296   0.013
    86   36.94  400.17     77.92644    -71.18272  22.730   0.007   0.390   0.014
    87   38.60  380.97     77.92652    -71.18196  24.937   0.047   0.988   0.114
    88   38.62  223.09     77.92535    -71.17562  24.602   0.045   0.558   0.086
    89   39.03  664.88     77.92825    -71.19298  22.095   0.014   0.378   0.020
    90   39.23  870.68     77.92961    -71.20102  24.402   0.038   0.291   0.080
    91   39.48  326.03     77.92626    -71.17978  24.862   0.047   0.647   0.099
    92   39.75  213.64     77.92541    -71.17523  23.794   0.017   0.456   0.036
    93   39.96  474.36     77.92727    -71.18562  23.683   0.014   0.476   0.030
    94   41.06  907.90     77.93012    -71.20251  22.074   0.008   0.490   0.020
    95   41.19  257.75     77.92596    -71.17704  22.366   0.005   0.352   0.011
    96   41.20  789.14     77.92928    -71.19781  24.752   0.036   0.672   0.108
    97   41.39  306.85     77.92636    -71.17902  22.576   0.006   0.525   0.014
    98   41.40  551.38     77.92789    -71.18861  22.344   0.039   0.365   0.054
    99   42.00   60.34     77.92415    -71.16874  18.673   0.003   1.054   0.007
   100   42.27  952.69     77.93064    -71.20432  21.775   0.020   0.421   0.026
   101   42.32  411.24     77.92718    -71.18316  22.313   0.005   0.381   0.011
   102   42.33  780.44     77.92936    -71.19747  23.090   0.009   0.441   0.019
   103   42.65  618.27     77.92843    -71.19119  23.554   0.046   0.552   0.072
   104   42.72  470.55     77.92759    -71.18548  24.539   0.029   0.927   0.140
   105   42.83  193.22     77.92562    -71.17439  21.416   0.004   0.237   0.006
   106   43.07  313.46     77.92662    -71.17929  23.880   0.027   0.693   0.050
   107   43.24  981.36     77.93101    -71.20548  21.664   0.004   0.470   0.007
   108   43.35   43.31     77.92412    -71.16799  21.515   0.015   0.319   0.045
   109   43.47   96.55     77.92475    -71.17031  24.515   0.026   0.860   0.069
   110   43.48  442.18     77.92752    -71.18437  24.777   0.031   0.853   0.122
   111   43.66  117.58     77.92500    -71.17121  22.480   0.005   0.437   0.011
   112   43.70  651.49     77.92874    -71.19247  24.450   0.054   0.482   0.123
   113   43.77  569.15     77.92829    -71.18929  24.245   0.020   0.613   0.049
   114   44.17  140.40     77.92529    -71.17218  22.958   0.021   0.510   0.031
   115   44.69  605.18     77.92860    -71.19068  23.241   0.017   0.528   0.035
   116   44.79  421.04     77.92755    -71.18355  24.944   0.047   0.757   0.119
   117   44.94  795.57     77.92978    -71.19806  22.878   0.027   0.430   0.038
   118   45.03  690.89     77.92914    -71.19399  23.922   0.025   0.659   0.053
   119   45.44  129.19     77.92534    -71.17171  22.336   0.005   0.398   0.010
   120   45.46  278.21     77.92666    -71.17787  23.862   0.020   0.803   0.070
   121   45.49  575.41     77.92854    -71.18954  23.420   0.010   0.481   0.019
   122   45.50  210.50     77.92611    -71.17511  22.390   0.006   0.453   0.011
   123   45.67  303.74     77.92688    -71.17890  22.660   0.007   0.363   0.017
   124   46.95  753.72     77.92975    -71.19643  22.108   0.008   0.392   0.013
   125   46.98  508.54     77.92834    -71.18696  24.172   0.018   0.372   0.045
   126   47.55  501.29     77.92837    -71.18667  23.434   0.016   0.521   0.027
   127   47.60  818.91     77.93026    -71.19898  24.071   0.026   0.590   0.066
   128   47.71  847.63     77.93047    -71.20011  23.733   0.014   0.480   0.041
   129   47.91  485.16     77.92833    -71.18605  22.522   0.007   0.444   0.013
   130   48.21  980.00     77.93160    -71.20543  23.375   0.016   0.556   0.032
   131   48.54  108.97     77.92553    -71.17085  22.213   0.005   0.417   0.011
   132   48.71  375.21     77.92775    -71.18175  22.767   0.006   0.546   0.014
   133   48.87   64.80     77.92508    -71.16895  23.368   0.028   0.682   0.066
   134   48.88  315.05     77.92736    -71.17936  24.096   0.024   0.547   0.043
   135   49.15   74.53     77.92523    -71.16937  22.903   0.008   0.432   0.017
   136   49.22  714.34     77.92979    -71.19490  21.247   0.004   0.381   0.007
   137   49.82  611.49     77.92927    -71.19093  24.235   0.044   0.413   0.082
   138   49.99  944.60     77.93151    -71.20399  22.894   0.007   0.390   0.020
   139   50.18  893.91     77.93112    -71.20195  24.208   0.027   0.723   0.076
   140   50.20  206.50     77.92667    -71.17495  23.493   0.010   0.529   0.025
   141   50.64  708.68     77.92993    -71.19468  22.792   0.012   0.334   0.025
   142   50.75  801.65     77.93053    -71.19830  22.715   0.024   0.460   0.038
   143   50.84  961.24     77.93175    -71.20466  24.569   0.027   0.815   0.091
   144   50.88  380.14     77.92806    -71.18195  23.758   0.015   0.492   0.030
   145   50.94  440.11     77.92844    -71.18430  25.186   0.041   0.534   0.111
   146   50.95  126.27     77.92601    -71.17160  21.790   0.005   0.412   0.008
   147   51.12  219.39     77.92690    -71.17549  23.647   0.013   0.456   0.026
   148   51.28  462.41     77.92861    -71.18517  22.062   0.005   0.424   0.010
   149   51.55  531.38     77.92904    -71.18784  20.070   0.004   0.875   0.007
   150   52.34  738.58     77.93032    -71.19584  23.175   0.008   0.497   0.018
   151   52.58  901.91     77.93147    -71.20227  22.828   0.008   0.482   0.018
   152   52.58  916.73     77.93159    -71.20286  21.316   0.004   0.751   0.010
   153   52.96  690.02     77.93011    -71.19396  22.924   0.016   0.443   0.025
   154   53.04  670.33     77.93000    -71.19320  22.562   0.007   0.407   0.013
   155   53.14  146.73     77.92650    -71.17247  23.030   0.010   0.454   0.023
   156   53.24  618.92     77.92974    -71.19122  22.370   0.005   0.389   0.012
   157   53.33  662.18     77.92999    -71.19289  22.307   0.006   0.451   0.011
   158   53.36  969.84     77.93213    -71.20501  23.184   0.014   0.568   0.029
   159   53.54  284.12     77.92772    -71.17813  20.048   0.003   0.033   0.005
   160   53.77   80.55     77.92589    -71.16964  24.287   0.017   0.622   0.041
   161   53.92  604.44     77.92974    -71.19066  22.820   0.010   0.481   0.018
   162   53.96  325.87     77.92808    -71.17980  23.740   0.013   0.531   0.030
   163   54.43  935.07     77.93196    -71.20360  23.438   0.015   0.504   0.037
   164   54.44  731.00     77.93053    -71.19555  23.570   0.015   0.613   0.030
   165   54.51  877.46     77.93152    -71.20129  22.928   0.010   0.402   0.019
   166   54.80 1008.22     77.93266    -71.20659  23.865   0.018   0.535   0.053
   167   55.00  809.74     77.93110    -71.19862  22.254   0.008   0.473   0.016
   168   55.00  863.61     77.93148    -71.20074  23.844   0.022   0.474   0.044
   169   55.55  711.48     77.93055    -71.19480  24.178   0.036   0.607   0.080
   170   55.59  904.26     77.93185    -71.20236  23.571   0.017   0.598   0.042
   171   55.69  491.64     77.92933    -71.18631  22.524   0.010   0.461   0.022
   172   55.78  561.92     77.92974    -71.18903  23.869   0.016   0.479   0.037
   173   55.85  359.15     77.92854    -71.18113  21.984   0.004   0.430   0.010
   174   56.48  445.20     77.92916    -71.18451  23.051   0.013   0.475   0.019
   175   56.81  372.80     77.92875    -71.18167  21.940   0.005   0.283   0.007
   176   56.89   52.78     77.92597    -71.16844  24.432   0.025   0.253   0.044
   177   57.06  421.07     77.92909    -71.18356  24.460   0.026   1.002   0.062
   178   57.31  892.78     77.93197    -71.20190  22.603   0.006   0.458   0.017
   179   57.33  141.96     77.92698    -71.17227  22.002   0.010   0.512   0.016
   180   58.26  786.32     77.93134    -71.19771  22.912   0.007   0.435   0.014
   181   58.43  300.81     77.92846    -71.17881  24.385   0.030   0.554   0.061
   182   58.59  691.98     77.93081    -71.19404  21.982   0.010   0.349   0.014
   183   59.06  254.12     77.92819    -71.17692  24.213   0.036   0.574   0.053
   184   59.13  131.52     77.92711    -71.17184  22.429   0.005   0.399   0.007
   185   59.30  313.92     77.92867    -71.17933  21.663   0.004   0.300   0.007
   186   59.42  723.82     77.93110    -71.19527  23.504   0.013   0.313   0.031
   187   59.92  498.08     77.92989    -71.18656  20.767   0.003   0.247   0.005
   188   59.99  215.23     77.92799    -71.17533  24.871   0.028   0.695   0.086
   189   60.10  679.91     77.93093    -71.19358  23.052   0.012   0.441   0.030
   190   60.25  753.30     77.93138    -71.19642  23.574   0.012   0.507   0.029
   191   60.41  887.77     77.93231    -71.20170  24.282   0.026   0.573   0.080
   192   60.69  827.84     77.93192    -71.19933  22.589   0.008   0.431   0.013
   193   60.82  590.30     77.93052    -71.19012  20.744   0.003   0.212   0.007
   194   61.16  198.81     77.92800    -71.17466  24.349   0.029   0.729   0.094
   195   62.15  568.34     77.93056    -71.18928  23.052   0.037   0.383   0.054
   196   62.16  792.77     77.93186    -71.19796  23.541   0.016   0.515   0.032
   197   62.22  145.59     77.92764    -71.17244  22.465   0.019   0.500   0.026
   198   63.06  160.67     77.92789    -71.17307  23.011   0.007   0.396   0.013
   199   63.37  392.95     77.92970    -71.18247  22.624   0.006   0.487   0.010
   200   63.46  748.42     77.93174    -71.19623  24.800   0.038   0.647   0.102
   201   63.83  897.25     77.93280    -71.20208  24.353   0.023   0.525   0.065
   202   64.01  627.55     77.93111    -71.19156  22.742   0.009   0.431   0.019
   203   64.06  816.61     77.93225    -71.19889  25.033   0.060   0.892   0.152
   204   64.13   79.79     77.92720    -71.16963  22.772   0.014   0.390   0.024
   205   64.43  241.54     77.92877    -71.17642  23.889   0.016   0.541   0.033
   206   64.44  866.73     77.93265    -71.20087  24.659   0.042   0.690   0.090
   207   64.58  338.61     77.92950    -71.18032  22.570   0.007   0.350   0.020
   208   64.67  349.75     77.92959    -71.18077  21.244   0.009   0.304   0.012
   209   64.82  284.89     77.92915    -71.17818  23.202   0.013   0.625   0.026
   210   64.96  770.94     77.93206    -71.19711  21.638   0.004   0.331   0.007
   211   65.27  664.28     77.93147    -71.19298  21.435   0.006   0.455   0.012
   212   65.27  546.11     77.93082    -71.18842  24.774   0.046   0.545   0.084
   213   65.67  148.23     77.92810    -71.17256  22.912   0.016   0.407   0.025
   214   66.69  498.93     77.93074    -71.18660  23.613   0.016   0.625   0.031
   215   66.91  114.79     77.92793    -71.17114  22.620   0.006   0.384   0.014
   216   67.13  620.75     77.93146    -71.19130  22.744   0.008   0.456   0.018
   217   67.31  797.01     77.93252    -71.19812  23.473   0.014   0.582   0.030
   218   67.48  846.12     77.93287    -71.20005  20.322   0.003   0.153   0.006
   219   67.66  444.57     77.93055    -71.18449  22.347   0.018   0.473   0.026
   220   67.66  480.20     77.93075    -71.18588  23.586   0.013   0.503   0.031
   221   67.71  336.24     77.92988    -71.18023  22.334   0.008   0.405   0.022
   222   67.76  949.74     77.93370    -71.20419  24.393   0.021   0.670   0.075
   223   68.26  605.35     77.93152    -71.19071  22.562   0.011   0.297   0.039
   224   68.34  580.25     77.93139    -71.18974  21.182   0.004   0.252   0.007
   225   68.47  554.83     77.93127    -71.18876  23.336   0.056   0.586   0.081
   226   68.58  512.15     77.93105    -71.18712  24.127   0.027   0.645   0.055
   227   68.97  530.81     77.93120    -71.18784  23.470   0.015   0.496   0.038
   228   69.14  784.85     77.93266    -71.19765  22.291   0.010   0.486   0.016
   229   69.22  934.04     77.93374    -71.20356  23.467   0.015   0.444   0.032
   230   69.27  616.03     77.93170    -71.19112  23.001   0.010   0.444   0.025
   231   69.89  883.81     77.93343    -71.20155  23.005   0.011   0.368   0.024
   232   70.74  192.82     77.92915    -71.17443  22.252   0.007   0.653   0.011
   233   70.75  602.22     77.93181    -71.19059  21.513   0.004   0.435   0.019
   234   71.32  185.00     77.92916    -71.17410  23.470   0.032   0.337   0.051
   235   71.43  759.67     77.93278    -71.19667  24.516   0.044   0.797   0.097
   236   71.50  474.14     77.93120    -71.18565  23.904   0.014   0.631   0.048
   237   71.99  853.42     77.93347    -71.20034  22.884   0.013   0.475   0.025
   238   72.18  868.29     77.93360    -71.20093  25.330   0.067   0.708   0.183
   239   72.23  348.04     77.93052    -71.18071  23.303   0.046   0.929   0.068
   240   72.40  294.71     77.93017    -71.17858  22.878   0.006   0.433   0.017
   241   72.55  112.40     77.92862    -71.17105  25.168   0.039   0.884   0.143
   242   72.71  170.92     77.92921    -71.17352  23.035   0.010   0.555   0.032
   243   72.79  630.51     77.93221    -71.19168  24.585   0.033   0.711   0.088
   244   73.12  741.76     77.93288    -71.19597  22.213   0.006   0.401   0.013
   245   73.29  515.28     77.93165    -71.18724  22.675   0.010   0.390   0.017
   246   73.34  948.43     77.93436    -71.20414  23.683   0.022   0.503   0.048
   247   73.52  784.45     77.93319    -71.19763  21.551   0.005   0.251   0.008
   248   73.81   61.77     77.92823    -71.16887  19.403   0.002   0.718   0.004
   249   73.86  138.49     77.92905    -71.17216  22.049   0.005   0.613   0.011
   250   74.02  418.36     77.93119    -71.18348  24.401   0.054   0.596   0.094
   251   74.60  145.21     77.92921    -71.17245  21.839   0.004   0.289   0.007
   252   74.61  492.20     77.93168    -71.18635  22.726   0.015   0.453   0.027
   253   75.08  309.94     77.93062    -71.17920  22.058   0.024   0.409   0.035
   254   75.23  213.54     77.92990    -71.17529  22.223   0.005   0.467   0.011
   255   75.50  221.67     77.93000    -71.17562  22.825   0.010   0.453   0.018
   256   75.51  425.84     77.93142    -71.18377  21.894   0.011   0.628   0.038
   257   75.71  709.99     77.93301    -71.19475  22.294   0.007   0.355   0.013
   258   76.04  984.55     77.93500    -71.20561  22.931   0.018   0.541   0.033
   259   76.04  825.14     77.93376    -71.19923  22.560   0.006   0.517   0.013
   260   76.35  837.88     77.93389    -71.19973  23.705   0.032   0.614   0.055
   261   76.61  659.56     77.93284    -71.19280  18.528   0.004   0.889   0.007
   262   76.67  130.31     77.92932    -71.17182  23.537   0.019   0.533   0.036
   263   76.77  344.79     77.93107    -71.18059  24.278   0.063   0.827   0.103
   264   77.29  758.22     77.93349    -71.19661  21.772   0.004   0.294   0.008
   265   77.34   81.25     77.92890    -71.16972  23.140   0.024   0.578   0.036
   266   77.47  318.94     77.93098    -71.17956  23.894   0.017   0.534   0.038
   267   77.79 1007.54     77.93542    -71.20655  23.837   0.015   0.392   0.041
   268   77.86  691.69     77.93317    -71.19404  22.007   0.007   0.350   0.013
   269   78.63  201.91     77.93023    -71.17482  21.626   0.003   0.278   0.005
   270   78.72  947.08     77.93500    -71.20408  23.413   0.019   0.534   0.043
   271   78.72  441.99     77.93191    -71.18440  23.763   0.026   0.646   0.062
   272   79.06  374.99     77.93155    -71.18178  19.599   0.003   0.917   0.005
   273   79.11  458.46     77.93205    -71.18505  25.068   0.049   1.113   0.160
   274   79.12  800.89     77.93398    -71.19828  21.323   0.004   0.167   0.007
   275   79.15  171.95     77.93003    -71.17357  19.983   0.002  -0.049   0.004
   276   79.39  866.79     77.93446    -71.20087  23.981   0.019   0.461   0.043
   277   79.61  352.04     77.93147    -71.18088  24.441   0.023   0.559   0.047
   278   79.81  542.92     77.93260    -71.18831  23.310   0.013   0.443   0.030
   279   79.88  958.98     77.93524    -71.20456  22.034   0.004   0.555   0.012
   280   79.99  602.27     77.93295    -71.19060  23.368   0.014   0.670   0.030
   281   80.15  463.12     77.93221    -71.18523  23.819   0.016   0.497   0.035
   282   80.36  207.66     77.93050    -71.17506  22.755   0.006   0.448   0.016
   283   80.43  890.11     77.93476    -71.20180  23.692   0.017   0.767   0.060
   284   80.55  582.79     77.93291    -71.18985  22.681   0.009   0.467   0.016
   285   80.83  280.39     77.93113    -71.17802  23.222   0.012   0.505   0.024
   286   80.90  983.20     77.93558    -71.20555  23.562   0.043   0.531   0.066
   287   82.16  782.77     77.93424    -71.19757  23.999   0.033   0.413   0.054
   288   82.22  744.41     77.93401    -71.19608  24.524   0.034   0.462   0.079
   289   82.69   68.29     77.92943    -71.16917  21.145   0.004   0.423   0.007
   290   82.95  842.40     77.93472    -71.19991  24.991   0.044   0.350   0.116
   291   83.04  692.99     77.93381    -71.19409  22.180   0.006   0.400   0.014
   292   83.10  770.07     77.93427    -71.19708  22.306   0.008   0.523   0.019
   293   83.23  655.65     77.93363    -71.19265  22.529   0.024   0.371   0.035
   294   83.32  442.49     77.93248    -71.18443  24.026   0.025   0.740   0.063
   295   83.43  975.43     77.93581    -71.20523  24.040   0.016   0.644   0.055
   296   83.63  705.75     77.93396    -71.19458  22.821   0.009   0.506   0.018
   297   83.67  303.67     77.93165    -71.17896  22.599   0.013   0.447   0.023
   298   83.69  467.53     77.93267    -71.18540  23.241   0.019   0.493   0.030
   299   83.73  157.74     77.93048    -71.17299  19.972   0.003  -0.040   0.005
   300   84.37  517.00     77.93303    -71.18732  22.533   0.016   0.647   0.031
   301   84.47  273.24     77.93153    -71.17774  20.879   0.003   0.230   0.005
   302   85.02  396.99     77.93243    -71.18265  22.770   0.007   0.393   0.013
   303   85.16  150.08     77.93059    -71.17267  22.052   0.005   0.479   0.016
   304   85.34  448.76     77.93277    -71.18467  21.280   0.003   0.276   0.006
   305   85.43  723.88     77.93428    -71.19528  24.113   0.029   0.580   0.054
   306   85.53  105.72     77.93020    -71.17079  21.999   0.005   0.356   0.011
   307   86.11  778.62     77.93469    -71.19741  22.565   0.008   0.528   0.016
   308   86.17  890.61     77.93546    -71.20181  22.462   0.008   0.371   0.017
   309   86.19  897.57     77.93551    -71.20209  20.000   0.003   0.045   0.005
   310   86.19   48.68     77.92966    -71.16833  24.306   0.019   0.383   0.039
   311   86.72  994.41     77.93638    -71.20600  25.320   0.075   1.302   0.275
   312   86.88  852.95     77.93527    -71.20032  22.296   0.007   0.378   0.011
   313   86.89  521.87     77.93337    -71.18751  20.564   0.015   0.237   0.020
   314   86.97  762.80     77.93470    -71.19679  21.322   0.004   0.507   0.008
   315   87.03  601.81     77.93381    -71.19058  23.040   0.017   0.573   0.030
   316   87.06  837.29     77.93519    -71.19970  23.477   0.015   0.484   0.027
   317   87.11  863.94     77.93538    -71.20076  23.799   0.013   0.572   0.036
   318   87.11  537.25     77.93348    -71.18810  23.767   0.036   0.754   0.057
   319   87.29  768.89     77.93478    -71.19703  22.798   0.012   0.482   0.027
   320   87.34  431.81     77.93292    -71.18402  24.068   0.023   0.645   0.049
   321   88.39  562.97     77.93377    -71.18909  23.321   0.010   0.406   0.022
   322   88.42  315.85     77.93233    -71.17945  24.532   0.033   0.427   0.072
   323   89.79  225.15     77.93183    -71.17579  19.299   0.003   0.846   0.005
   324   90.19  942.94     77.93635    -71.20391  22.307   0.026   0.356   0.051
   325   90.50  207.49     77.93177    -71.17507  22.885   0.008   0.686   0.016
   326   90.64  515.58     77.93380    -71.18727  20.925   0.004   0.283   0.007
   327   91.47  989.63     77.93691    -71.20581  24.498   0.034   0.284   0.063
   328   91.55  837.33     77.93573    -71.19971  24.407   0.038   0.442   0.078
   329   91.91  939.33     77.93653    -71.20376  20.082   0.005   0.326   0.008
   330   92.19  812.61     77.93565    -71.19874  23.203   0.011   0.592   0.029
   331   92.21   83.82     77.93081    -71.16986  24.797   0.037   0.683   0.096
   332   92.45  532.53     77.93411    -71.18792  22.033   0.004   0.480   0.012
   333   92.53  917.49     77.93643    -71.20289  23.032   0.009   0.433   0.023
   334   93.20  841.21     77.93596    -71.19986  24.104   0.027   0.707   0.088
   335   93.85  608.46     77.93468    -71.19084  23.655   0.013   0.548   0.039
   336   93.95  446.71     77.93383    -71.18460  25.024   0.045   0.944   0.147
   337   94.12  416.27     77.93367    -71.18342  24.592   0.055   0.487   0.084
   338   94.13  507.05     77.93418    -71.18694  21.289   0.004   0.221   0.007
   339   94.13  480.57     77.93404    -71.18592  23.811   0.018   0.585   0.054
   340   94.40  523.99     77.93431    -71.18759  20.855   0.004   0.332   0.007
   341   94.50  702.41     77.93527    -71.19446  21.810   0.019   0.543   0.025
   342   94.65  237.44     77.93254    -71.17630  22.799   0.014   0.568   0.022
   343   94.68  394.62     77.93362    -71.18257  21.061   0.003   0.301   0.008
   344   94.96  965.24     77.93711    -71.20481  22.180   0.006   0.412   0.010
   345   94.97  663.92     77.93511    -71.19297  19.402   0.005   0.860   0.007
   346   95.11  794.78     77.93589    -71.19804  24.790   0.056   0.562   0.142
   347   95.21  175.31     77.93209    -71.17374  23.771   0.021   0.457   0.039
   348   95.52  249.13     77.93274    -71.17678  22.236   0.019   0.418   0.030
   349   96.57  975.28     77.93739    -71.20522  22.666   0.026   0.469   0.036
   350   96.65  987.89     77.93751    -71.20573  23.716   0.022   0.598   0.060
   351   96.85  557.36     77.93478    -71.18888  23.691   0.022   0.506   0.045
   352   97.00  140.07     77.93199    -71.17227  23.671   0.027   0.588   0.044
   353   97.07  923.65     77.93703    -71.20313  22.133   0.008   0.399   0.017
   354   97.14  733.21     77.93577    -71.19565  22.627   0.008   0.420   0.014
   355   97.32  563.93     77.93488    -71.18913  24.112   0.027   0.593   0.066
   356   97.38   58.79     77.93119    -71.16879  23.890   0.022   0.425   0.039
   357   97.42  679.70     77.93550    -71.19358  21.269   0.005   0.454   0.008
   358   97.50  286.71     77.93326    -71.17830  23.602   0.047   0.577   0.061
   359   98.03  697.39     77.93567    -71.19426  23.024   0.025   0.485   0.039
   360   98.53  867.92     77.93679    -71.20091  21.701   0.004   0.574   0.010
   361   99.40  207.37     77.93289    -71.17507  23.557   0.027   0.518   0.082
   362   99.52  476.60     77.93468    -71.18577  24.720   0.034   0.506   0.084
   363   99.96   50.24     77.93142    -71.16842  23.881   0.023   0.676   0.048
   364   99.99  360.10     77.93406    -71.18122  22.905   0.009   0.406   0.017
   365  100.07  454.43     77.93463    -71.18491  25.097   0.047   0.791   0.121
   366  100.21  182.53     77.93278    -71.17405  24.447   0.033   0.740   0.072
   367  100.73  550.12     77.93522    -71.18860  20.492   0.005   1.279   0.008
   368  100.86  622.05     77.93561    -71.19137  24.339   0.030   0.567   0.084
   369  100.88  978.28     77.93794    -71.20534  23.761   0.019   0.481   0.033
   370  101.18  394.07     77.93442    -71.18256  23.190   0.014   0.634   0.031
   371  101.55  209.48     77.93318    -71.17516  21.732   0.007   0.458   0.014
   372  101.68  137.87     77.93256    -71.17218  23.304   0.034   0.712   0.048
   373  101.75  945.47     77.93777    -71.20401  23.231   0.027   0.550   0.044
   374  102.09  768.33     77.93657    -71.19701  24.064   0.022   0.605   0.048
   375  102.14  889.47     77.93738    -71.20177  21.845   0.005   0.310   0.010
   376  102.16  569.51     77.93550    -71.18935  24.676   0.036   0.255   0.067
   377  102.47  326.66     77.93416    -71.17990  23.512   0.012   0.494   0.022
   378  102.65  383.37     77.93454    -71.18214  19.875   0.003   0.100   0.005
   379  102.71  678.97     77.93614    -71.19356  22.652   0.034   0.466   0.055
   380  103.86  492.87     77.93531    -71.18640  22.799   0.013   0.481   0.022
   381  103.99  113.20     77.93261    -71.17114  22.104   0.005   0.375   0.010
   382  104.15  294.89     77.93415    -71.17863  19.846   0.008   0.236   0.011
   383  104.54  598.83     77.93594    -71.19048  23.816   0.018   0.524   0.038
   384  104.80  659.50     77.93629    -71.19281  22.248   0.026   0.541   0.037
   385  105.16  805.68     77.93718    -71.19846  24.730   0.048   0.703   0.104
   386  105.17  423.96     77.93509    -71.18373  23.564   0.038   0.496   0.060
   387  105.51  593.40     77.93604    -71.19027  24.064   0.029   0.431   0.062
   388  105.54  780.04     77.93706    -71.19746  23.941   0.018   0.561   0.051
   389  105.64  417.01     77.93511    -71.18346  23.410   0.028   0.511   0.050
   390  106.24  996.42     77.93874    -71.20608  22.166   0.007   0.372   0.013
   391  106.26  716.11     77.93678    -71.19499  22.654   0.008   0.429   0.013
   392  106.46   98.61     77.93277    -71.17053  22.567   0.005   0.436   0.010
   393  106.47  214.09     77.93383    -71.17536  22.895   0.007   0.392   0.013
   394  107.23  973.22     77.93866    -71.20513  24.406   0.038   0.634   0.085
   395  107.25  689.03     77.93675    -71.19394  23.363   0.016   0.517   0.026
   396  107.38  174.27     77.93361    -71.17372  21.170   0.017   0.340   0.022
   397  107.39  917.29     77.93822    -71.20287  23.631   0.016   0.627   0.053
   398  107.41   47.05     77.93233    -71.16830  22.765   0.011   0.426   0.022
   399  107.47  937.09     77.93839    -71.20367  23.771   0.045   0.341   0.069
   400  107.52  201.37     77.93386    -71.17484  23.507   0.014   0.545   0.031
   401  107.78   84.25     77.93279    -71.16991  24.626   0.031   0.646   0.060
   402  108.25  611.48     77.93647    -71.19096  23.589   0.045   0.548   0.066
   403  108.26  184.88     77.93381    -71.17416  21.204   0.003   0.387   0.005
   404  108.32  466.02     77.93571    -71.18536  23.466   0.009   0.546   0.030
   405  108.42  139.07     77.93342    -71.17225  20.484   0.009   0.178   0.012
   406  108.90  768.71     77.93740    -71.19702  23.356   0.014   0.481   0.030
   407  108.97  729.82     77.93719    -71.19552  21.918   0.011   0.496   0.018
   408  109.17  309.83     77.93488    -71.17924  23.637   0.015   0.617   0.035
   409  109.24  194.69     77.93402    -71.17457  23.821   0.019   0.641   0.045
   410  109.62  442.76     77.93575    -71.18446  24.062   0.018   0.620   0.051
   411  109.63  790.14     77.93762    -71.19786  22.702   0.007   0.418   0.016
   412  109.82  472.49     77.93593    -71.18561  24.098   0.020   0.730   0.049
   413  109.96  219.08     77.93431    -71.17557  23.356   0.019   0.476   0.025
   414  110.05  657.78     77.93693    -71.19274  22.774   0.039   0.411   0.059
   415  110.25  913.00     77.93853    -71.20270  22.809   0.010   0.470   0.044
   416  110.30  151.15     77.93377    -71.17276  18.163   0.003   1.064   0.007
   417  111.11  126.94     77.93364    -71.17174  22.741   0.008   0.521   0.016
   418  111.19  122.92     77.93361    -71.17157  24.126   0.034   0.457   0.140
   419  111.24  881.57     77.93842    -71.20145  20.945   0.004   0.335   0.006
   420  111.36  624.96     77.93692    -71.19148  22.508   0.022   0.450   0.030
   421  111.46  828.45     77.93809    -71.19935  24.197   0.028   0.500   0.080
   422  111.53  747.82     77.93760    -71.19621  22.242   0.009   0.621   0.019
   423  111.79  943.19     77.93896    -71.20391  22.424   0.020   0.427   0.031
   424  112.52  503.12     77.93643    -71.18680  22.837   0.006   0.509   0.016
   425  112.87  423.84     77.93604    -71.18373  21.462   0.009   0.316   0.014
   426  112.91  210.34     77.93461    -71.17522  22.986   0.029   0.443   0.042
   427  112.91   96.65     77.93357    -71.17045  23.683   0.012   0.560   0.026
   428  112.92  855.17     77.93844    -71.20040  21.467   0.004   0.355   0.007
   429  112.93  655.04     77.93726    -71.19264  21.842   0.012   0.374   0.023
   430  113.08  250.31     77.93494    -71.17685  19.039   0.003   0.957   0.006
   431  113.09  457.51     77.93626    -71.18504  23.029   0.008   0.529   0.016
   432  113.14  356.22     77.93568    -71.18108  22.279   0.005   0.360   0.008
   433  113.22  582.60     77.93693    -71.18986  23.109   0.010   0.426   0.016
   434  113.40  684.59     77.93748    -71.19377  22.280   0.021   0.454   0.030
   435  114.05  611.67     77.93718    -71.19097  23.410   0.011   0.461   0.033
   436  114.08  843.70     77.93850    -71.19995  23.736   0.023   0.568   0.045
   437  114.39  737.23     77.93789    -71.19580  19.668   0.002   1.016   0.007
   438  114.96  533.54     77.93689    -71.18797  18.808   0.004   1.088   0.008
   439  114.99  819.07     77.93845    -71.19899  24.919   0.047   0.583   0.131
   440  115.20  136.18     77.93425    -71.17214  22.453   0.016   0.444   0.031
   441  115.66  253.56     77.93529    -71.17698  22.977   0.041   0.901   0.082
   442  116.03  264.48     77.93542    -71.17742  22.799   0.016   0.648   0.023
   443  116.52   45.77     77.93347    -71.16826  23.581   0.014   0.580   0.032
   444  116.64  286.86     77.93565    -71.17832  23.146   0.010   0.461   0.027
   445  116.65  981.90     77.93987    -71.20548  24.388   0.029   0.283   0.063
   446  117.07  319.62     77.93593    -71.17963  23.502   0.008   0.453   0.023
   447  117.09  385.70     77.93635    -71.18224  23.931   0.023   0.291   0.042
   448  117.28  874.49     77.93910    -71.20117  23.698   0.022   0.513   0.045
   449  117.31  747.12     77.93830    -71.19619  22.585   0.008   0.500   0.019
   450  117.32   57.11     77.93370    -71.16875  20.779   0.003   0.155   0.005
   451  117.61  918.36     77.93946    -71.20291  20.952   0.003   0.688   0.006
   452  117.85  353.67     77.93625    -71.18098  22.107   0.010   0.223   0.018
   453  118.06  130.62     77.93455    -71.17191  21.803   0.003   0.486   0.010
   454  118.24  899.11     77.93939    -71.20214  18.090   0.004   1.100   0.012
   455  118.61  357.42     77.93636    -71.18113  21.700   0.017   0.472   0.027
   456  118.87  500.91     77.93720    -71.18672  22.534   0.010   0.678   0.050
   457  119.10  626.80     77.93787    -71.19156  23.049   0.013   0.504   0.025
   458  119.39  272.59     77.93590    -71.17775  23.658   0.015   0.523   0.027
   459  119.40   97.69     77.93440    -71.17051  23.068   0.007   0.358   0.013
   460  119.46  508.83     77.93731    -71.18702  23.075   0.042   0.413   0.056
   461  119.82  769.95     77.93874    -71.19707  22.898   0.007   0.468   0.016
   462  120.06  569.29     77.93770    -71.18935  23.163   0.015   0.469   0.027
   463  120.37  597.14     77.93788    -71.19042  24.164   0.023   0.473   0.057
   464  120.78  452.06     77.93718    -71.18483  22.413   0.007   0.395   0.011
   465  120.88  281.72     77.93615    -71.17812  21.366   0.004   0.363   0.007
   466  120.92  673.32     77.93834    -71.19334  24.333   0.026   0.711   0.062
   467  121.25  248.63     77.93595    -71.17679  22.793   0.017   0.493   0.027
   468  121.35  482.65     77.93741    -71.18602  22.305   0.005   0.387   0.011
   469  121.41  333.96     77.93656    -71.18021  22.059   0.015   0.464   0.024
   470  121.47  735.03     77.93874    -71.19572  23.449   0.022   0.461   0.033
   471  121.74  647.57     77.93830    -71.19235  24.116   0.029   0.582   0.079
   472  121.78  741.65     77.93881    -71.19598  22.650   0.011   0.574   0.023
   473  121.89  487.93     77.93751    -71.18622  23.764   0.019   0.419   0.039
   474  122.15  234.80     77.93596    -71.17623  24.771   0.032   0.519   0.082
   475  122.50  216.16     77.93586    -71.17547  23.738   0.016   0.559   0.032
   476  122.71  929.51     77.94016    -71.20336  23.196   0.015   0.482   0.043
   477  122.81  784.55     77.93919    -71.19764  23.178   0.009   0.605   0.032
   478  123.35  588.53     77.93820    -71.19009  24.403   0.036   0.878   0.075
   479  123.37  340.68     77.93685    -71.18048  22.916   0.028   0.547   0.042
   480  123.90  201.87     77.93592    -71.17488  21.447   0.014   0.776   0.020
   481  123.91  752.85     77.93914    -71.19641  22.217   0.007   0.412   0.012
   482  124.02  965.44     77.94061    -71.20481  20.924   0.013   0.259   0.018
   483  124.26  168.11     77.93568    -71.17349  22.600   0.023   0.429   0.041
   484  124.34  385.66     77.93724    -71.18225  23.031   0.014   0.488   0.023
   485  124.57  621.41     77.93851    -71.19135  22.732   0.014   0.531   0.022
   486  124.63  553.04     77.93818    -71.18873  23.210   0.013   0.568   0.042
   487  124.68   92.28     77.93501    -71.17029  23.390   0.009   0.431   0.024
   488  124.71  719.15     77.93904    -71.19511  24.331   0.041   0.671   0.079
   489  124.77  512.30     77.93799    -71.18716  21.137   0.009   0.733   0.013
   490  124.96  159.63     77.93569    -71.17313  22.962   0.013   0.488   0.026
   491  125.09  609.65     77.93852    -71.19090  23.550   0.015   0.517   0.038
   492  125.18  842.35     77.93984    -71.19990  23.611   0.026   0.501   0.048
   493  125.22  573.81     77.93835    -71.18952  23.497   0.039   0.437   0.055
   494  125.25  278.23     77.93667    -71.17799  23.286   0.012   0.506   0.026
   495  125.42  931.60     77.94051    -71.20344  23.209   0.015   0.400   0.032
   496  125.72  505.81     77.93807    -71.18691  23.163   0.017   0.586   0.029
   497  125.96  190.17     77.93608    -71.17440  22.033   0.009   0.382   0.013
   498  126.18  414.24     77.93764    -71.18336  18.086   0.004   1.074   0.007
   499  127.01  329.88     77.93723    -71.18005  22.135   0.010   0.436   0.019
   500  127.70  266.08     77.93689    -71.17750  22.368   0.004   0.432   0.008
   501  127.87  694.59     77.93930    -71.19416  22.674   0.007   0.458   0.017
   502  128.27  550.15     77.93861    -71.18862  24.356   0.043   0.578   0.081
   503  128.79  179.36     77.93634    -71.17396  23.135   0.016   0.420   0.025
   504  129.04  567.21     77.93879    -71.18927  22.738   0.012   0.451   0.018
   505  129.20  810.14     77.94012    -71.19863  23.042   0.013   0.730   0.112
   506  129.25  579.14     77.93887    -71.18973  22.777   0.016   0.565   0.032
   507  129.86  715.22     77.93965    -71.19495  21.927   0.004   0.329   0.007
   508  129.90   60.66     77.93533    -71.16893  21.063   0.003   0.220   0.005
   509  130.46  306.35     77.93751    -71.17912  24.189   0.022   0.549   0.047
   510  130.60  345.56     77.93778    -71.18067  23.048   0.031   0.425   0.043
   511  130.61  226.66     77.93696    -71.17591  23.010   0.012   0.400   0.019
   512  130.64  807.31     77.94027    -71.19852  22.601   0.013   0.340   0.043
   513  131.20  160.50     77.93648    -71.17318  21.025   0.005   0.300   0.008
   514  131.29  487.62     77.93866    -71.18621  23.008   0.009   0.470   0.019
   515  131.30  472.49     77.93858    -71.18563  23.333   0.013   0.484   0.024
   516  131.47  143.24     77.93636    -71.17246  23.808   0.035   0.494   0.057
   517  131.87  974.73     77.94163    -71.20518  21.920   0.009   0.485   0.018
   518  131.95   76.09     77.93575    -71.16960  22.671   0.008   0.547   0.016
   519  132.06  531.49     77.93898    -71.18790  22.967   0.023   0.349   0.036
   520  132.11  330.63     77.93787    -71.18009  20.003   0.002   0.265   0.004
   521  132.30  651.84     77.93961    -71.19252  24.037   0.051   0.644   0.081
   522  132.31  958.68     77.94155    -71.20453  19.105   0.003   0.068   0.007
   523  132.42  686.48     77.93981    -71.19385  23.413   0.012   0.442   0.031
   524  132.55  930.37     77.94135    -71.20339  22.755   0.007   0.419   0.017
   525  132.79  695.23     77.93990    -71.19418  22.116   0.007   0.475   0.013
   526  132.81  132.49     77.93643    -71.17201  23.282   0.012   0.431   0.025
   527  132.83  436.06     77.93858    -71.18422  22.868   0.024   0.499   0.037
   528  132.84  194.44     77.93698    -71.17459  22.438   0.007   0.496   0.014
   529  132.99   67.59     77.93579    -71.16924  21.918   0.004   0.277   0.007
   530  133.61  550.49     77.93926    -71.18863  22.625   0.006   0.524   0.014
   531  133.65  680.77     77.93993    -71.19363  24.350   0.025   0.632   0.086
   532  133.70  212.81     77.93723    -71.17534  23.476   0.011   0.546   0.022
   533  134.50  836.07     77.94092    -71.19965  24.529   0.032   0.537   0.082
   534  134.87  738.75     77.94039    -71.19586  24.402   0.030   0.787   0.082
   535  135.15  563.01     77.93952    -71.18911  23.411   0.012   0.584   0.024
   536  135.62  188.53     77.93728    -71.17435  23.222   0.019   0.552   0.030
   537  136.18  359.67     77.93856    -71.18124  22.054   0.013   0.350   0.022
   538  136.95   71.96     77.93634    -71.16943  21.357   0.003   0.637   0.006
   539  136.98  252.10     77.93794    -71.17695  21.581   0.004   0.372   0.007
   540  137.07  964.73     77.94217    -71.20477  20.830   0.004   0.246   0.010
   541  137.18  694.88     77.94043    -71.19417  21.998   0.006   0.418   0.011
   542  137.43  159.96     77.93726    -71.17317  23.628   0.027   0.657   0.051
   543  137.57  957.61     77.94217    -71.20448  23.449   0.045   0.282   0.094
   544  138.14  902.31     77.94182    -71.20226  21.414   0.005   0.433   0.011
   545  138.22  150.03     77.93727    -71.17275  23.099   0.008   0.453   0.016
   546  138.23  469.52     77.93942    -71.18552  23.519   0.014   0.572   0.026
   547  138.54  752.03     77.94091    -71.19637  22.529   0.008   0.460   0.018
   548  138.73  446.41     77.93936    -71.18462  24.299   0.033   0.584   0.073
   549  138.83  583.42     77.94007    -71.18990  23.495   0.011   0.545   0.023
   550  138.96  437.48     77.93934    -71.18428  20.736   0.036   0.286   0.048
   551  139.13  922.38     77.94208    -71.20306  24.733   0.034   0.304   0.091
   552  139.52  535.55     77.93991    -71.18806  23.664   0.014   0.622   0.036
   553  139.53  974.72     77.94255    -71.20517  22.223   0.030   0.381   0.042
   554  139.57  552.96     77.94001    -71.18873  22.547   0.008   0.530   0.017
   555  139.61  803.97     77.94134    -71.19839  22.037   0.006   0.572   0.013
   556  139.66  784.35     77.94123    -71.19763  23.727   0.032   0.573   0.061
   557  139.66  998.20     77.94277    -71.20613  21.390   0.003   0.360   0.007
   558  139.86  279.04     77.93849    -71.17804  22.445   0.008   0.423   0.014
   559  139.95  867.57     77.94179    -71.20089  20.618   0.003   0.682   0.006
   560  140.03  462.59     77.93961    -71.18525  24.594   0.027   0.665   0.066
   561  140.15  791.38     77.94133    -71.19790  23.200   0.011   0.536   0.025
   562  140.53   80.09     77.93688    -71.16979  23.957   0.015   0.523   0.035
   563  140.69  204.01     77.93804    -71.17499  23.751   0.016   0.490   0.036
   564  140.69  833.57     77.94165    -71.19955  23.559   0.015   0.421   0.032
   565  140.96  589.06     77.94036    -71.19011  23.805   0.015   0.694   0.036
   566  141.04  224.63     77.93824    -71.17584  24.449   0.027   0.298   0.044
   567  141.48  684.38     77.94090    -71.19377  22.545   0.018   0.513   0.026
   568  141.85  101.42     77.93726    -71.17070  24.299   0.024   0.677   0.061
   569  142.26  172.10     77.93797    -71.17368  22.935   0.006   0.374   0.016
   570  142.27  522.19     77.94019    -71.18755  23.111   0.009   0.458   0.020
   571  142.29  575.92     77.94045    -71.18961  23.834   0.026   0.539   0.048
   572  142.30  749.22     77.94135    -71.19627  22.618   0.009   0.388   0.018
   573  142.41  387.94     77.93949    -71.18235  23.361   0.011   0.475   0.024
   574  142.70  122.44     77.93757    -71.17160  21.875   0.003   0.429   0.007
   575  142.84   68.06     77.93704    -71.16927  22.278   0.006   0.541   0.013
   576  143.03  548.36     77.94041    -71.18855  24.211   0.031   0.647   0.078
   577  143.58  465.57     77.94006    -71.18537  24.341   0.018   0.763   0.048
   578  143.69  709.53     77.94130    -71.19473  21.918   0.005   0.331   0.012
   579  145.20  189.54     77.93848    -71.17440  22.816   0.010   0.319   0.022
   580  145.29  650.16     77.94119    -71.19245  20.983   0.004   0.731   0.007
   581  145.32  846.67     77.94230    -71.20006  21.808   0.011   0.803   0.035
   582  145.42  702.79     77.94147    -71.19447  20.780   0.003   0.119   0.005
   583  146.12  803.32     77.94212    -71.19836  21.042   0.003   0.412   0.005
   584  146.15  562.29     77.94086    -71.18909  23.242   0.014   0.584   0.030
   585  146.16  229.16     77.93891    -71.17603  23.431   0.012   0.388   0.029
   586  146.37  758.36     77.94189    -71.19662  23.512   0.019   0.578   0.042
   587  146.58  328.67     77.93965    -71.18002  23.289   0.021   0.211   0.044
   588  146.63  286.36     77.93938    -71.17834  22.098   0.005   0.686   0.011
   589  147.17  997.35     77.94366    -71.20609  22.515   0.009   0.363   0.019
   590  147.51  787.93     77.94220    -71.19776  22.476   0.030   0.448   0.045
   591  147.69  837.48     77.94252    -71.19970  21.918   0.007   0.501   0.019
   592  148.15  340.03     77.93992    -71.18047  20.918   0.005   0.323   0.007
   593  148.34  601.45     77.94132    -71.19059  19.677   0.003   0.875   0.007
   594  148.50  205.25     77.93902    -71.17505  22.485   0.016   0.350   0.026
   595  148.57  634.48     77.94151    -71.19185  24.463   0.035   0.517   0.063
   596  148.77   43.03     77.93751    -71.16819  23.247   0.008   0.592   0.048
   597  148.95  394.39     77.94034    -71.18261  24.348   0.023   0.482   0.059
   598  149.12  212.20     77.93915    -71.17534  22.688   0.032   0.314   0.050
   599  149.35  554.20     77.94121    -71.18878  24.340   0.032   0.850   0.075
   600  149.40  332.01     77.94002    -71.18015  20.453   0.003   0.125   0.005
   601  149.43  780.52     77.94239    -71.19748  21.788   0.009   0.413   0.013
   602  149.47  273.20     77.93965    -71.17781  23.917   0.016   0.470   0.029
   603  150.09  877.46     77.94308    -71.20127  23.068   0.012   0.462   0.036
   604  150.17  965.49     77.94375    -71.20479  23.865   0.020   0.333   0.044
   605  150.28  435.80     77.94073    -71.18422  23.868   0.016   0.658   0.036
   606  150.32  544.09     77.94128    -71.18839  24.249   0.019   0.565   0.045
   607  150.39  581.45     77.94147    -71.18982  23.482   0.026   0.472   0.041
   608  150.98  118.71     77.93858    -71.17145  24.351   0.025   0.761   0.061
   609  151.52  664.95     77.94202    -71.19302  24.184   0.018   0.555   0.067
   610  151.54  741.59     77.94242    -71.19597  23.503   0.013   0.507   0.029
   611  151.59  998.74     77.94420    -71.20614  22.777   0.018   0.504   0.032
   612  151.94  828.56     77.94298    -71.19935  23.878   0.016   0.601   0.072
   613  152.00  850.22     77.94313    -71.20020  18.460   0.003  -0.074   0.007
   614  152.07  857.80     77.94318    -71.20049  21.502   0.008   0.308   0.018
   615  152.10  890.69     77.94341    -71.20179  24.953   0.050   0.273   0.147
   616  152.10  503.33     77.94130    -71.18683  20.172   0.003   0.047   0.005
   617  152.31  832.72     77.94305    -71.19951  22.824   0.009   0.360   0.025
   618  152.37  278.72     77.94004    -71.17803  23.606   0.013   0.558   0.024
   619  152.41  794.14     77.94283    -71.19800  22.562   0.006   0.498   0.013
   620  152.66   44.25     77.93802    -71.16825  22.339   0.004   0.504   0.019
   621  152.71  209.00     77.93958    -71.17521  21.763   0.014   0.370   0.035
   622  152.75  783.16     77.94280    -71.19758  22.628   0.017   0.493   0.030
   623  152.87  929.10     77.94379    -71.20332  21.402   0.008   0.394   0.013
   624  153.02  440.84     77.94109    -71.18441  22.557   0.005   0.426   0.011
   625  153.08  517.52     77.94149    -71.18737  23.118   0.009   0.493   0.020
   626  153.49  484.93     77.94138    -71.18612  22.285   0.006   0.504   0.014
   627  154.49  762.69     77.94290    -71.19678  22.652   0.008   0.523   0.019
   628  154.55  875.72     77.94360    -71.20120  21.774   0.003   0.360   0.011
   629  154.66  105.69     77.93891    -71.17090  23.981   0.017   0.731   0.035
   630  154.93 1004.78     77.94466    -71.20639  22.625   0.005   0.347   0.017
   631  155.16  798.91     77.94319    -71.19819  23.053   0.011   0.518   0.022
   632  155.58   59.81     77.93856    -71.16893  22.979   0.034   0.417   0.047
   633  155.88  413.77     77.94130    -71.18337  18.965   0.002   0.013   0.004
   634  156.19  130.71     77.93934    -71.17196  22.947   0.008   0.461   0.023
   635  156.29  260.77     77.94041    -71.17732  25.323   0.066   0.646   0.173
   636  156.38  432.45     77.94146    -71.18409  22.559   0.007   0.488   0.016
   637  156.60  958.20     77.94446    -71.20449  22.860   0.029   0.420   0.044
   638  156.74  898.34     77.94402    -71.20210  22.943   0.010   0.427   0.022
   639  157.16  510.50     77.94195    -71.18710  23.062   0.008   0.577   0.036
   640  157.73  364.98     77.94125    -71.18146  21.457   0.004   0.389   0.008
   641  157.79  110.95     77.93936    -71.17113  24.383   0.033   0.453   0.056
   642  158.23  428.22     77.94166    -71.18393  22.099   0.008   0.371   0.014
   643  158.38  237.71     77.94050    -71.17639  21.525   0.003   0.320   0.007
   644  158.42  988.88     77.94494    -71.20574  24.340   0.037   0.763   0.080
   645  158.96  810.92     77.94372    -71.19866  23.440   0.011   0.503   0.024
   646  159.28  767.70     77.94350    -71.19698  22.512   0.009   0.400   0.023
   647  159.39  971.51     77.94491    -71.20503  21.386   0.004   0.286   0.007
   648  159.41  351.14     77.94138    -71.18092  20.051   0.003   0.928   0.005
   649  160.00  715.92     77.94331    -71.19498  23.968   0.034   0.327   0.053
   650  160.02  916.45     77.94455    -71.20281  22.865   0.008   0.409   0.014
   651  160.10  835.76     77.94401    -71.19963  23.113   0.014   0.292   0.038
   652  160.46  594.42     77.94276    -71.19032  23.025   0.007   0.517   0.016
   653  160.53  873.93     77.94431    -71.20113  22.549   0.016   0.448   0.026
   654  160.57  883.40     77.94438    -71.20150  23.183   0.010   0.469   0.025
   655  160.74  334.00     77.94144    -71.18024  20.722   0.003   0.371   0.005
   656  161.70  756.90     77.94374    -71.19656  21.157   0.004   0.767   0.007
   657  162.32  604.92     77.94304    -71.19072  24.028   0.019   0.458   0.038
   658  162.43  436.38     77.94222    -71.18425  22.268   0.005   0.433   0.012
   659  163.49  239.33     77.94115    -71.17646  22.393   0.008   0.382   0.014
   660  163.52  245.75     77.94120    -71.17672  24.003   0.026   0.577   0.048
   661  163.53  647.62     77.94339    -71.19236  22.137   0.007   0.473   0.018
   662  163.69  108.40     77.94007    -71.17103  21.842   0.005   0.335   0.007
   663  163.82  373.12     77.94205    -71.18178  21.734   0.003   0.313   0.008
   664  164.28  995.82     77.94570    -71.20602  23.878   0.019   0.769   0.062
   665  164.60  734.04     77.94396    -71.19567  21.904   0.005   0.329   0.013
   666  164.71  782.89     77.94425    -71.19756  24.245   0.030   0.651   0.062
   667  164.75  922.20     77.94516    -71.20304  23.832   0.042   0.850   0.070
   668  164.79   59.74     77.93971    -71.16895  21.356   0.003   0.487   0.006
   669  165.00  747.57     77.94409    -71.19620  23.247   0.016   0.580   0.031
   670  165.04  906.68     77.94508    -71.20242  23.121   0.010   0.455   0.019
   671  165.18  427.38     77.94251    -71.18390  23.639   0.015   0.366   0.032
   672  165.59  358.12     77.94218    -71.18120  21.898   0.007   0.473   0.013
   673  165.96  477.14     77.94287    -71.18582  23.520   0.014   0.541   0.039
   674  165.98  286.25     77.94178    -71.17835  22.666   0.022   0.239   0.056
   675  166.14  652.13     77.94373    -71.19253  23.135   0.017   0.509   0.035
   676  166.85  821.20     77.94473    -71.19905  22.218   0.010   0.481   0.018
   677  166.92  117.26     77.94056    -71.17141  21.839   0.004   0.468   0.007
   678  167.54  489.83     77.94312    -71.18631  23.580   0.045   0.479   0.066
   679  167.78  452.84     77.94297    -71.18489  23.896   0.016   0.660   0.041
   680  167.97  636.50     77.94388    -71.19193  19.259   0.003   0.113   0.005
   681  168.08  534.43     77.94340    -71.18802  22.394   0.015   0.418   0.024
   682  168.09  283.47     77.94203    -71.17824  21.567   0.009   0.521   0.014
   683  168.90  572.66     77.94369    -71.18949  22.678   0.007   0.460   0.018
   684  169.22  296.77     77.94225    -71.17877  24.376   0.031   0.899   0.086
   685  169.32  314.08     77.94238    -71.17946  23.091   0.010   0.507   0.024
   686  169.52  388.80     77.94284    -71.18240  23.091   0.014   0.421   0.025
   687  169.62  941.68     77.94589    -71.20382  18.213   0.003   1.112   0.012
   688  170.26  683.35     77.94439    -71.19372  25.247   0.057   0.617   0.129
   689  171.07  139.74     77.94128    -71.17236  23.830   0.017   0.657   0.041
   690  171.08  356.90     77.94285    -71.18115  21.196   0.003   0.449   0.005
   691  171.29  394.10     77.94309    -71.18261  23.632   0.015   0.447   0.032
   692  171.51  819.50     77.94528    -71.19898  23.456   0.034   0.340   0.054
   693  171.71  774.25     77.94504    -71.19723  24.131   0.026   0.588   0.076
   694  171.71  902.86     77.94585    -71.20227  24.248   0.027   0.530   0.051
   695  171.78  961.19     77.94631    -71.20460  22.144   0.016   0.389   0.022
   696  171.95  994.80     77.94661    -71.20597  22.300   0.006   0.458   0.016
   697  172.63  292.30     77.94265    -71.17859  23.255   0.009   0.468   0.025
   698  172.79  654.51     77.94455    -71.19262  21.088   0.003   0.123   0.005
   699  172.91  918.93     77.94612    -71.20291  22.127   0.009   0.366   0.019
   700  173.26  769.80     77.94521    -71.19705  23.525   0.014   0.583   0.027
   701  173.45   90.10     77.94111    -71.17026  21.838   0.016   0.737   0.026
   702  173.56  380.11     77.94329    -71.18206  22.355   0.008   0.409   0.014
   703  173.62  518.86     77.94401    -71.18743  23.503   0.011   0.455   0.023
   704  173.65  608.90     77.94444    -71.19087  23.476   0.013   0.561   0.031
   705  173.91  403.22     77.94346    -71.18296  22.743   0.007   0.420   0.017
   706  174.40  244.92     77.94254    -71.17669  21.962   0.006   0.406   0.013
   707  174.74  699.39     77.94501    -71.19434  22.858   0.037   0.333   0.053
   708  175.06  840.53     77.94584    -71.19981  22.798   0.008   0.359   0.014
   709  176.15   46.92     77.94100    -71.16840  22.549   0.005   0.394   0.017
   710  176.19  922.88     77.94654    -71.20306  19.744   0.003   0.853   0.008
   711  176.22  450.63     77.94399    -71.18480  22.809   0.023   0.481   0.033
   712  176.30  559.58     77.94453    -71.18899  19.454   0.004   0.910   0.007
   713  176.33  993.48     77.94712    -71.20591  24.209   0.028   0.619   0.087
   714  176.88  855.00     77.94615    -71.20037  22.475   0.009   0.456   0.014
   715  177.27  461.62     77.94417    -71.18523  20.664   0.008   0.740   0.012
   716  177.31  611.66     77.94490    -71.19098  23.611   0.014   0.378   0.033
   717  177.32  324.91     77.94343    -71.17989  23.156   0.008   0.400   0.017
   718  177.45  548.35     77.94461    -71.18856  21.569   0.005   0.490   0.012
   719  177.70  333.08     77.94353    -71.18022  22.243   0.004   0.559   0.010
   720  177.86  177.40     77.94245    -71.17394  19.349   0.010   0.818   0.020
   721  177.94  905.07     77.94662    -71.20235  23.336   0.027   0.503   0.041
   722  178.47  863.62     77.94640    -71.20071  21.099   0.006   0.700   0.011
   723  178.68  118.39     77.94204    -71.17147  22.681   0.010   0.509   0.016
   724  178.71  154.13     77.94236    -71.17297  23.242   0.017   0.476   0.030
   725  178.79  949.26     77.94705    -71.20412  23.531   0.034   0.680   0.086
   726  178.86   54.05     77.94142    -71.16872  21.493   0.007   0.229   0.011
   727  179.22  299.44     77.94351    -71.17888  23.146   0.010   0.487   0.022
   728  179.57  368.14     77.94396    -71.18160  19.056   0.003   0.804   0.005
   729  179.59  877.49     77.94663    -71.20126  24.155   0.040   0.689   0.076
   730  179.64  422.93     77.94427    -71.18373  21.193   0.003   0.757   0.005
   731  179.67  579.14     77.94503    -71.18974  22.737   0.007   0.389   0.014
   732  179.77  134.48     77.94232    -71.17215  22.918   0.011   0.472   0.018
   733  179.82   57.71     77.94158    -71.16888  21.296   0.005   0.421   0.010
   734  179.90   65.92     77.94167    -71.16923  20.987   0.004   0.376   0.005
   735  179.91  530.92     77.94483    -71.18789  24.197   0.028   0.595   0.067
   736  179.99  967.11     77.94734    -71.20484  21.197   0.006   0.390   0.010
   737  180.05  286.47     77.94353    -71.17837  23.300   0.010   0.461   0.020
   738  180.32  311.23     77.94372    -71.17935  23.128   0.008   0.494   0.018
   739  180.47  812.88     77.94632    -71.19872  21.677   0.007   0.295   0.013
   740  180.52  568.75     77.94508    -71.18934  21.598   0.008   0.507   0.014
   741  180.85  401.26     77.94430    -71.18289  23.821   0.018   0.507   0.036
   742  180.94  962.09     77.94741    -71.20463  23.576   0.036   0.480   0.056
   743  181.01  666.17     77.94561    -71.19306  23.280   0.040   0.671   0.105
   744  181.48  843.44     77.94663    -71.19992  23.357   0.012   0.438   0.029
   745  181.59  808.80     77.94643    -71.19856  22.189   0.008   0.395   0.017
   746  181.73  617.99     77.94546    -71.19122  21.861   0.005   0.521   0.010
   747  181.87  922.38     77.94722    -71.20304  22.198   0.007   0.387   0.016
   748  182.22  488.07     77.94491    -71.18625  23.144   0.009   0.432   0.020
   749  182.25  980.17     77.94771    -71.20536  23.425   0.012   0.487   0.025
   750  182.96  684.28     77.94593    -71.19376  21.189   0.004   0.325   0.007
   751  182.96  301.90     77.94398    -71.17898  23.799   0.034   0.619   0.056
   752  183.01  737.74     77.94621    -71.19581  24.045   0.024   0.496   0.080
   753  183.28  753.95     77.94633    -71.19644  23.735   0.014   0.513   0.038
   754  183.34  638.23     77.94575    -71.19199  21.746   0.008   0.313   0.012
   755  184.30  839.00     77.94694    -71.19974  23.912   0.019   0.614   0.045
   756  185.00  538.42     77.94549    -71.18818  22.483   0.005   0.444   0.013
   757  185.33  624.77     77.94593    -71.19148  23.714   0.029   0.511   0.045
   758  185.36  971.08     77.94801    -71.20499  23.791   0.020   0.439   0.047
   759  185.43  764.61     77.94665    -71.19685  24.720   0.035   0.713   0.103
   760  185.51  404.33     77.94489    -71.18301  22.649   0.006   0.498   0.011
   761  185.66  664.79     77.94616    -71.19301  19.220   0.003   0.846   0.007
   762  185.79  878.42     77.94738    -71.20129  22.627   0.015   0.558   0.026
   763  185.85  465.61     77.94524    -71.18538  23.395   0.010   0.553   0.029
   764  185.92   45.67     77.94221    -71.16836  22.301   0.005   0.444   0.011
   765  185.96  101.31     77.94279    -71.17076  23.635   0.010   0.560   0.025
   766  186.15  289.38     77.94430    -71.17849  23.805   0.015   0.718   0.032
   767  186.45  560.16     77.94577    -71.18901  18.710   0.003   0.952   0.007
   768  186.90  906.48     77.94770    -71.20240  20.613   0.003   0.476   0.005
   769  187.20  796.60     77.94704    -71.19809  24.579   0.027   0.807   0.070
   770  187.34  673.96     77.94641    -71.19336  23.029   0.036   0.456   0.047
   771  187.35  553.45     77.94584    -71.18875  20.962   0.006   0.677   0.014
   772  187.51  451.24     77.94538    -71.18483  22.687   0.017   0.724   0.030
   773  187.74  112.18     77.94311    -71.17122  24.435   0.025   0.621   0.053
   774  187.77  455.14     77.94543    -71.18498  22.072   0.009   0.266   0.014
   775  188.13  423.60     77.94531    -71.18376  24.508   0.047   0.633   0.106
   776  188.27  297.19     77.94461    -71.17880  23.188   0.029   0.455   0.041
   777  188.40  959.19     77.94828    -71.20451  23.794   0.019   0.460   0.043
   778  189.15  505.82     77.94584    -71.18693  23.268   0.012   0.475   0.025
   779  189.49  889.45     77.94789    -71.20172  19.140   0.003   0.843   0.007
   780  189.73  860.07     77.94773    -71.20056  22.088   0.006   0.451   0.010
   781  189.85  442.32     77.94562    -71.18448  24.277   0.023   0.689   0.053
   782  190.36  909.96     77.94814    -71.20254  23.516   0.015   0.496   0.043
   783  190.91  666.91     77.94681    -71.19309  21.808   0.008   0.396   0.018
   784  191.00  305.82     77.94500    -71.17914  22.243   0.028   0.437   0.039
   785  191.38  744.53     77.94726    -71.19607  24.155   0.027   0.547   0.069
   786  191.51  500.08     77.94610    -71.18671  20.712   0.004   0.258   0.006
   787  191.54  483.97     77.94603    -71.18609  23.598   0.013   0.567   0.026
   788  191.57   51.71     77.94298    -71.16863  23.821   0.016   0.779   0.037
   789  191.71  937.34     77.94851    -71.20363  22.601   0.008   0.458   0.017
   790  191.89  973.03     77.94881    -71.20507  23.019   0.010   0.433   0.020
   791  192.05  923.40     77.94844    -71.20307  21.786   0.007   0.346   0.018
   792  192.54  834.23     77.94790    -71.19955  24.748   0.058   0.958   0.134
   793  192.60  394.21     77.94571    -71.18262  23.306   0.011   0.424   0.026
   794  193.60  222.77     77.94476    -71.17581  17.199   0.005   1.394   0.011
   795  194.20  778.34     77.94778    -71.19737  22.816   0.008   0.386   0.020
   796  194.34  994.76     77.94928    -71.20595  24.903   0.064   0.478   0.209
   797  194.43  437.44     77.94615    -71.18430  22.818   0.007   0.503   0.016
   798  194.44 1006.74     77.94940    -71.20644  23.779   0.015   0.431   0.035
   799  194.82  723.64     77.94756    -71.19526  19.848   0.003   0.266   0.005
   800  195.27  601.47     77.94703    -71.19059  19.534   0.002   0.188   0.004
   801  195.38  853.58     77.94837    -71.20031  21.645   0.008   0.389   0.012
   802  195.38  878.66     77.94853    -71.20129  21.701   0.006   0.453   0.012
   803  195.62  919.77     77.94884    -71.20292  21.738   0.006   0.297   0.010
   804  195.75  262.72     77.94531    -71.17743  24.111   0.025   0.691   0.049
   805  195.93  363.35     77.94595    -71.18141  22.944   0.013   0.425   0.020
   806  196.08  338.92     77.94583    -71.18046  23.085   0.010   0.400   0.024
   807  196.46  628.93     77.94730    -71.19164  23.847   0.022   0.457   0.038
   808  196.63   53.44     77.94364    -71.16871  23.503   0.024   0.534   0.082
   809  196.85   50.24     77.94363    -71.16858  22.568   0.009   0.555   0.014
   810  197.44  126.26     77.94445    -71.17182  23.557   0.014   0.549   0.032
   811  197.51  763.79     77.94810    -71.19681  21.869   0.014   0.312   0.020
   812  197.56  826.03     77.94846    -71.19923  21.231   0.004   0.398   0.007
   813  198.45   44.76     77.94377    -71.16834  21.569   0.003   0.754   0.011
   814  198.46  344.57     77.94615    -71.18068  20.867   0.004   0.261   0.012
   815  198.52  313.11     77.94597    -71.17944  22.161   0.022   0.375   0.033
   816  198.52  660.41     77.94770    -71.19284  21.490   0.004   0.255   0.007
   817  198.92  889.39     77.94903    -71.20171  24.457   0.046   1.719   0.211
   818  198.99  970.54     77.94964    -71.20496  23.344   0.033   0.139   0.062
   819  199.90  942.14     77.94952    -71.20382  22.062   0.004   0.340   0.007
   820  200.02  330.28     77.94626    -71.18012  23.510   0.018   0.631   0.049
   821  200.21  791.01     77.94857    -71.19786  23.032   0.008   0.432   0.018
   822  200.26  341.81     77.94636    -71.18057  22.496   0.018   0.194   0.030
   823  200.37  619.24     77.94773    -71.19127  24.241   0.024   0.378   0.050
   824  200.39  871.14     77.94908    -71.20099  22.311   0.006   0.372   0.012
   825  200.46  838.94     77.94888    -71.19973  20.824   0.007   0.764   0.012
   826  200.75  389.25     77.94668    -71.18243  22.227   0.012   0.445   0.020
   827  200.92  352.41     77.94650    -71.18099  21.784   0.005   0.421   0.008
   828  201.72  434.41     77.94703    -71.18418  21.470   0.005   0.233   0.007
   829  201.73  828.32     77.94897    -71.19931  23.249   0.014   0.501   0.033
   830  202.20  953.34     77.94988    -71.20426  22.283   0.015   0.556   0.023
   831  202.59   51.26     77.94436    -71.16863  24.364   0.021   0.564   0.049
   832  203.01  102.54     77.94493    -71.17083  22.938   0.007   0.329   0.023
   833  203.26  419.55     77.94714    -71.18361  23.292   0.014   0.482   0.029
   834  203.38  760.65     77.94879    -71.19669  20.394   0.006   0.083   0.010
   835  203.81  274.62     77.94638    -71.17791  21.215   0.005   0.176   0.007
   836  204.22  483.40     77.94757    -71.18607  22.939   0.009   0.436   0.019
   837  204.26  450.39     77.94742    -71.18480  23.330   0.007   0.333   0.020
   838  204.28  208.87     77.94598    -71.17525  19.245   0.009   0.726   0.020
   839  204.38  928.64     77.94996    -71.20327  21.441   0.003   0.221   0.006
   840  204.59  915.07     77.94988    -71.20273  22.794   0.007   0.426   0.020
   841  204.70  107.05     77.94518    -71.17102  21.979   0.005   0.021   0.010
   842  204.70  289.99     77.94659    -71.17852  23.423   0.015   0.542   0.026
   843  204.90  816.24     77.94928    -71.19884  22.862   0.008   0.430   0.018
   844  205.23  265.34     77.94650    -71.17754  22.754   0.008   0.484   0.013
   845  205.39  497.12     77.94778    -71.18660  23.261   0.009   0.400   0.020
   846  205.80  237.83     77.94638    -71.17643  22.224   0.008   0.399   0.014
   847  205.89  401.93     77.94738    -71.18292  24.078   0.040   1.013   0.088
   848  206.10  128.36     77.94555    -71.17192  23.946   0.021   0.778   0.044
   849  206.97  444.52     77.94772    -71.18457  23.496   0.013   0.620   0.031
   850  207.25  389.01     77.94747    -71.18242  21.204   0.003   0.515   0.007
   851  207.35  360.77     77.94733    -71.18132  25.191   0.048   0.504   0.147
   852  207.47  317.57     77.94710    -71.17962  22.415   0.050   0.468   0.070
   853  207.51  523.19     77.94816    -71.18760  23.675   0.013   0.574   0.025
   854  207.89  438.65     77.94781    -71.18435  23.279   0.008   0.522   0.023
   855  207.96  762.81     77.94935    -71.19677  21.987   0.006   0.355   0.018
   856  207.98  185.66     77.94626    -71.17430  20.890   0.008   0.130   0.016
   857  208.18  911.01     77.95028    -71.20256  22.312   0.008   0.382   0.014
   858  208.50  806.00     77.94965    -71.19844  24.420   0.051   0.556   0.090
   859  208.96  329.40     77.94735    -71.18009  19.420   0.004   0.887   0.007
   860  209.21  223.67     77.94670    -71.17586  23.038   0.061   0.319   0.084
   861  209.25  917.33     77.95046    -71.20282  22.625   0.006   0.451   0.014
   862  209.84  203.98     77.94663    -71.17506  22.780   0.049   0.371   0.074
   863  210.13  717.11     77.94938    -71.19501  22.251   0.005   0.322   0.011
   864  210.21   59.16     77.94539    -71.16898  21.583   0.004   0.386   0.007
   865  210.49  447.31     77.94817    -71.18468  22.541   0.005   0.525   0.016
   866  210.51  260.68     77.94712    -71.17735  23.145   0.012   0.429   0.024
   867  210.71  265.75     77.94717    -71.17756  23.339   0.018   0.505   0.026
   868  210.87  672.46     77.94925    -71.19330  22.121   0.006   0.427   0.024
   869  210.93  510.75     77.94852    -71.18712  24.187   0.017   0.536   0.055
   870  211.01  937.53     77.95082    -71.20362  22.005   0.004   0.619   0.011
   871  211.02  539.04     77.94866    -71.18820  22.264   0.005   0.518   0.011
   872  211.15  104.94     77.94596    -71.17094  22.933   0.011   0.500   0.024
   873  211.18  414.21     77.94809    -71.18340  20.741   0.003   0.852   0.005
   874  211.24  640.97     77.94915    -71.19209  23.061   0.009   0.478   0.019
   875  211.41  396.79     77.94802    -71.18272  20.680   0.003   0.190   0.005
   876  211.74  501.13     77.94857    -71.18675  23.110   0.008   0.457   0.017
   877  211.90  902.74     77.95067    -71.20223  22.529   0.007   0.472   0.014
   878  211.91  228.27     77.94707    -71.17605  20.642   0.005   0.149   0.010
   879  211.98  781.02     77.94993    -71.19747  23.105   0.023   0.531   0.039
   880  212.02  341.87     77.94780    -71.18058  21.466   0.006   0.405   0.016
   881  212.90  528.97     77.94884    -71.18782  23.465   0.013   0.559   0.025
   882  213.03  962.45     77.95125    -71.20462  17.815   0.003   1.148   0.010
   883  213.10  611.42     77.94924    -71.19096  23.400   0.011   0.485   0.038
   884  213.30  857.34     77.95054    -71.20044  24.480   0.030   0.603   0.084
   885  213.38  344.47     77.94798    -71.18068  22.915   0.012   0.590   0.073
   886  213.78  491.91     77.94878    -71.18640  22.412   0.006   0.425   0.012
   887  213.94  669.38     77.94961    -71.19318  23.379   0.012   0.202   0.042
   888  214.08  554.72     77.94910    -71.18880  22.652   0.007   0.470   0.013
   889  214.10  432.84     77.94854    -71.18412  24.367   0.032   0.566   0.087
   890  214.12  756.99     77.95006    -71.19654  22.004   0.005   0.438   0.011
   891  214.29  649.08     77.94955    -71.19240  23.547   0.015   0.523   0.033
   892  214.50  333.14     77.94806    -71.18023  21.309   0.005   0.339   0.007
   893  215.22  838.28     77.95065    -71.19969  23.127   0.036   0.509   0.047
   894  215.85  986.36     77.95178    -71.20559  21.018   0.003   0.304   0.006
   895  216.22  907.03     77.95122    -71.20240  23.408   0.017   0.591   0.037
   896  216.26  178.50     77.94723    -71.17401  22.415   0.011   0.395   0.017
   897  216.44  863.76     77.95096    -71.20069  24.177   0.027   0.684   0.049
   898  216.67  945.16     77.95155    -71.20392  22.940   0.047   0.474   0.063
   899  216.81  498.46     77.94918    -71.18665  22.673   0.005   0.494   0.013
   900  216.92  301.16     77.94816    -71.17897  22.786   0.054   0.639   0.074
   901  217.02  546.38     77.94942    -71.18848  24.292   0.044   0.730   0.074
   902  217.73  973.35     77.95190    -71.20506  22.102   0.031   0.521   0.050
   903  219.00  788.55     77.95082    -71.19776  25.313   0.075   0.476   0.137
   904  219.14  926.89     77.95171    -71.20319  23.578   0.013   0.478   0.037
   905  219.31  242.43     77.94808    -71.17662  23.941   0.033   0.254   0.054
   906  219.38  831.79     77.95111    -71.19944  22.644   0.008   0.406   0.016
   907  219.54  800.54     77.95095    -71.19822  23.323   0.015   0.589   0.032
   908  219.55  899.22     77.95156    -71.20209  22.236   0.007   0.400   0.013
   909  219.64  395.68     77.94903    -71.18268  22.902   0.006   0.486   0.020
   910  219.68  575.85     77.94987    -71.18961  24.632   0.049   0.599   0.085
   911  220.51  147.88     77.94751    -71.17275  22.192   0.051   0.427   0.073
   912  220.81  254.12     77.94834    -71.17709  23.164   0.009   0.480   0.019
   913  220.83  228.00     77.94817    -71.17604  23.202   0.019   0.425   0.032
   914  220.94  312.66     77.94873    -71.17943  19.487   0.003   0.985   0.007
   915  221.06  139.90     77.94751    -71.17242  19.662   0.002   0.196   0.005
   916  221.37  333.49     77.94890    -71.18025  23.443   0.011   0.603   0.026
   917  221.48  983.07     77.95242    -71.20545  24.165   0.033   0.531   0.104
   918  221.65  858.54     77.95155    -71.20048  21.674   0.005   0.417   0.008
   919  222.10  617.76     77.95035    -71.19120  21.725   0.004   0.726   0.010
   920  222.12   85.00     77.94714    -71.17010  23.183   0.011   0.583   0.023
   921  222.39  560.12     77.95013    -71.18900  23.533   0.014   0.539   0.027
   922  222.99  875.24     77.95181    -71.20114  23.038   0.007   0.431   0.025
   923  223.25  390.58     77.94944    -71.18248  22.579   0.005   0.480   0.019
   924  223.41  651.07     77.95066    -71.19247  20.166   0.004   0.818   0.007
   925  223.75  820.01     77.95157    -71.19897  24.487   0.024   0.668   0.067
   926  224.15  663.01     77.95081    -71.19293  23.372   0.013   0.645   0.031
   927  224.43  722.88     77.95113    -71.19522  22.932   0.017   0.415   0.025
   928  224.57  900.91     77.95217    -71.20215  23.535   0.019   0.585   0.048
   929  224.94  729.15     77.95122    -71.19546  23.097   0.023   0.625   0.079
   930  225.28  430.57     77.94989    -71.18403  20.797   0.003   0.858   0.007
   931  225.54  442.58     77.94998    -71.18450  21.983   0.006   0.493   0.010
   932  226.22   92.60     77.94772    -71.17043  21.904   0.004   0.300   0.007
   933  226.59  731.43     77.95143    -71.19555  22.113   0.012   0.331   0.018
   934  226.83  369.15     77.94977    -71.18165  22.320   0.013   0.509   0.018
   935  227.16  315.26     77.94951    -71.17953  22.550   0.008   0.453   0.022
   936  227.59  602.68     77.95095    -71.19063  23.471   0.045   0.568   0.069
   937  227.87  107.48     77.94806    -71.17106  24.489   0.030   0.627   0.078
   938  228.02  596.91     77.95098    -71.19041  21.820   0.005   0.467   0.011
   939  228.06  230.90     77.94908    -71.17616  21.697   0.005   0.567   0.018
   940  228.11  326.32     77.94969    -71.17997  23.868   0.045   0.522   0.067
   941  228.29  664.63     77.95132    -71.19299  23.665   0.015   0.409   0.027
   942  228.36  275.58     77.94941    -71.17796  25.365   0.068   0.989   0.173
   943  228.53  512.22     77.95066    -71.18717  24.300   0.022   0.486   0.043
   944  228.98  871.28     77.95251    -71.20098  24.049   0.018   0.543   0.041
   945  229.04  131.82     77.94843    -71.17208  23.529   0.014   0.813   0.062
   946  229.11  830.33     77.95227    -71.19937  22.445   0.006   0.408   0.012
   947  229.81  240.14     77.94936    -71.17653  23.845   0.018   0.576   0.057
   948  230.12  930.70     77.95305    -71.20333  22.865   0.054   0.418   0.069
   949  230.18  724.35     77.95183    -71.19527  24.238   0.039   0.531   0.075
   950  230.26  263.47     77.94957    -71.17747  22.853   0.007   0.507   0.014
   951  231.18  609.76     77.95142    -71.19089  22.427   0.011   0.412   0.019
   952  231.19  422.06     77.95057    -71.18371  22.012   0.004   0.472   0.011
   953  231.40  883.69     77.95288    -71.20146  23.441   0.013   0.585   0.030
   954  231.81  313.55     77.95007    -71.17947  22.544   0.008   0.466   0.017
   955  231.95  993.51     77.95376    -71.20586  24.113   0.019   0.469   0.048
   956  232.27  455.19     77.95086    -71.18498  18.795   0.003   1.140   0.007
   957  232.79  945.82     77.95348    -71.20393  21.911   0.035   0.400   0.050
   958  232.86  408.29     77.95070    -71.18317  21.010   0.002   0.640   0.006
   959  233.04  192.80     77.94941    -71.17461  21.856   0.003   0.435   0.006
   960  233.31  682.86     77.95200    -71.19368  23.681   0.015   0.517   0.033
   961  234.18  840.01     77.95293    -71.19975  22.661   0.007   0.407   0.018
   962  234.24  464.05     77.95114    -71.18532  22.872   0.026   0.596   0.042
   963  234.71  424.67     77.95101    -71.18381  23.927   0.017   0.456   0.048
   964  234.81  345.20     77.95061    -71.18071  24.424   0.037   0.530   0.073
   965  234.92  398.97     77.95091    -71.18281  21.284   0.004   0.752   0.007
   966  236.02  539.54     77.95169    -71.18822  23.034   0.021   0.552   0.031
   967  236.04  293.34     77.95046    -71.17867  24.308   0.019   0.194   0.038
   968  236.09  238.26     77.95012    -71.17646  20.359   0.003  -0.011   0.005
   969  236.35  549.70     77.95178    -71.18860  23.695   0.021   0.668   0.037
   970  236.35  999.10     77.95433    -71.20609  23.145   0.032   0.478   0.044
   971  236.41  916.76     77.95370    -71.20277  22.791   0.008   0.370   0.018
   972  236.80  143.00     77.94948    -71.17256  19.800   0.002   0.852   0.005
   973  236.90  640.11     77.95224    -71.19205  21.875   0.012   0.443   0.020
   974  237.08  455.86     77.95145    -71.18501  22.351   0.014   0.492   0.032
   975  237.21  811.07     77.95313    -71.19862  21.479   0.009   0.411   0.014
   976  237.51  267.69     77.95049    -71.17764  24.172   0.020   0.513   0.044
   977  237.78  681.55     77.95254    -71.19363  22.543   0.007   0.549   0.016
   978  237.83  327.05     77.95088    -71.18000  22.145   0.004   0.411   0.010
   979  238.46  735.63     77.95288    -71.19570  22.560   0.035   0.585   0.050
   980  238.52  730.05     77.95286    -71.19549  21.934   0.017   0.519   0.025
   981  238.62   68.71     77.94903    -71.16942  22.605   0.018   0.433   0.027
   982  238.68  504.36     77.95186    -71.18687  23.721   0.022   0.553   0.043
   983  238.99  656.57     77.95257    -71.19268  24.713   0.035   0.584   0.096
   984  239.11  278.13     77.95075    -71.17806  22.962   0.011   0.476   0.019
   985  239.27  133.36     77.94971    -71.17216  22.405   0.008   0.519   0.013
   986  239.59  625.06     77.95250    -71.19147  23.451   0.014   0.567   0.031
   987  239.66  927.71     77.95417    -71.20320  23.168   0.008   0.404   0.024
   988  240.22  814.30     77.95351    -71.19874  22.336   0.043   0.427   0.062
   989  240.27  986.94     77.95470    -71.20559  23.938   0.056   0.521   0.082
   990  240.33  881.22     77.95393    -71.20136  20.761   0.004   0.292   0.006
   991  240.59  459.42     77.95189    -71.18515  21.156   0.004   0.405   0.007
   992  240.62  188.13     77.95031    -71.17442  24.187   0.028   0.651   0.053
   993  240.67  147.97     77.95000    -71.17277  22.775   0.012   0.509   0.023
   994  240.69  979.18     77.95468    -71.20527  23.794   0.017   0.517   0.039
   995  241.01  834.69     77.95372    -71.19953  23.115   0.009   0.472   0.019
   996  241.11   91.62     77.94956    -71.17040  23.035   0.053   0.513   0.072
   997  241.16  953.26     77.95454    -71.20423  25.399   0.081   0.501   0.174
   998  241.44  529.39     77.95231    -71.18783  21.184   0.004   0.295   0.010
   999  241.49  569.35     77.95249    -71.18935  23.298   0.013   0.387   0.031
  1000  241.65  315.12     77.95128    -71.17953  21.703   0.003   0.252   0.008
  1001  242.00  413.51     77.95184    -71.18338  23.541   0.012   0.659   0.024
  1002  242.05  640.18     77.95286    -71.19205  19.242   0.003   0.972   0.007
  1003  242.58  127.69     77.95007    -71.17192  23.457   0.012   0.406   0.026
  1004  242.60  968.42     77.95482    -71.20484  23.934   0.021   0.621   0.051
  1005  242.66  735.65     77.95338    -71.19570  21.951   0.026   0.285   0.037
  1006  242.92  375.82     77.95177    -71.18191  24.005   0.019   0.510   0.037
  1007  243.04  118.00     77.95004    -71.17151  23.073   0.011   0.458   0.022
  1008  243.31  565.12     77.95269    -71.18919  23.787   0.021   0.713   0.062
  1009  243.61  896.27     77.95442    -71.20195  24.172   0.016   0.470   0.049
  1010  243.64  323.61     77.95157    -71.17987  24.245   0.020   0.644   0.066
  1011  244.20  769.33     77.95374    -71.19700  17.067   0.004   1.467   0.016
  1012  244.26  275.61     77.95136    -71.17796  21.998   0.005   0.337   0.007
  1013  244.73  367.18     77.95194    -71.18157  21.756   0.003   0.431   0.007
  1014  245.01  669.03     77.95335    -71.19315  23.550   0.012   0.453   0.026
  1015  245.42  725.59     77.95367    -71.19531  23.396   0.017   0.475   0.039
  1016  245.55  346.01     77.95193    -71.18075  23.099   0.011   0.580   0.019
  1017  245.65  381.60     77.95213    -71.18214  24.500   0.029   0.485   0.054
  1018  246.82   98.31     77.95033    -71.17069  23.109   0.017   0.537   0.031
  1019  246.84  862.55     77.95459    -71.20062  24.050   0.021   0.564   0.056
  1020  247.27  591.19     77.95328    -71.19018  24.611   0.071   0.694   0.124
  1021  247.34  329.32     77.95206    -71.18009  23.193   0.015   0.436   0.029
  1022  247.52  850.36     77.95459    -71.20014  24.262   0.022   0.534   0.070
  1023  247.64  993.98     77.95563    -71.20587  22.967   0.013   0.488   0.032
  1024  247.68  443.09     77.95268    -71.18452  21.759   0.004   0.657   0.008
  1025  248.30   84.36     77.95038    -71.17009  19.405   0.003   0.911   0.006
  1026  248.40  653.62     77.95369    -71.19256  23.191   0.009   0.442   0.043
  1027  248.60  986.57     77.95569    -71.20556  22.731   0.027   0.451   0.037
  1028  248.83  696.71     77.95394    -71.19420  18.697   0.002  -0.025   0.005
  1029  249.04  502.64     77.95311    -71.18680  22.933   0.044   0.564   0.065
  1030  249.08   61.72     77.95026    -71.16912  22.738   0.007   0.522   0.013
  1031  249.08  953.63     77.95548    -71.20423  24.643   0.031   0.626   0.082
  1032  249.49  353.03     77.95245    -71.18102  23.277   0.011   0.752   0.037
  1033  249.51  245.10     77.95181    -71.17674  19.672   0.002   1.015   0.006
  1034  249.57  909.47     77.95522    -71.20247  22.713   0.010   0.423   0.018
  1035  250.73  553.58     77.95354    -71.18875  23.123   0.009   0.507   0.020
  1036  250.80  376.46     77.95273    -71.18194  22.892   0.019   0.521   0.027
  1037  251.18  112.92     77.95100    -71.17131  20.805   0.002   0.472   0.005
  1038  251.48  488.46     77.95334    -71.18626  22.431   0.007   0.436   0.013
  1039  251.52  181.46     77.95161    -71.17416  23.614   0.015   0.414   0.032
  1040  251.66  292.53     77.95237    -71.17864  21.806   0.013   0.598   0.024
  1041  251.82  407.87     77.95301    -71.18316  23.770   0.017   0.438   0.037
  1042  252.12  287.82     77.95240    -71.17845  21.489   0.007   0.546   0.020
  1043  252.30  104.71     77.95107    -71.17096  22.754   0.014   0.474   0.020
  1044  252.40  658.31     77.95419    -71.19274  24.996   0.036   0.497   0.084
  1045  252.71  992.92     77.95623    -71.20582  23.129   0.013   0.356   0.030
  1046  252.99  892.67     77.95552    -71.20180  23.981   0.031   0.631   0.065
  1047  253.16  389.02     77.95308    -71.18243  22.521   0.012   0.481   0.018
  1048  253.22  624.47     77.95414    -71.19145  22.069   0.007   0.344   0.014
  1049  253.58  366.44     77.95302    -71.18155  21.856   0.006   0.406   0.012
  1050  254.07  934.76     77.95594    -71.20347  24.294   0.021   0.493   0.075
  1051  254.16  611.05     77.95420    -71.19093  24.613   0.027   0.762   0.094
  1052  254.21  457.66     77.95354    -71.18508  23.566   0.013   0.510   0.027
  1053  254.46  465.12     77.95360    -71.18536  23.191   0.010   0.515   0.019
  1054  254.50  297.42     77.95275    -71.17883  18.878   0.002   0.095   0.004
  1055  254.54  343.90     77.95302    -71.18066  23.190   0.013   0.590   0.030
  1056  254.71  576.16     77.95411    -71.18960  25.315   0.073   0.970   0.197
  1057  254.74  355.38     77.95310    -71.18111  19.947   0.002   0.099   0.004
  1058  254.77  754.72     77.95493    -71.19643  22.191   0.012   0.393   0.018
  1059  254.85  429.22     77.95348    -71.18398  24.329   0.036   0.890   0.081
  1060  255.05  603.82     77.95427    -71.19066  23.522   0.011   0.450   0.025
  1061  255.18  998.74     77.95657    -71.20605  24.259   0.022   0.749   0.079
  1062  256.11   50.87     77.95102    -71.16866  23.285   0.011   0.657   0.024
  1063  256.15  435.43     77.95367    -71.18422  22.317   0.009   0.404   0.014
  1064  256.21  177.03     77.95215    -71.17398  24.025   0.021   0.553   0.047
  1065  256.45  969.89     77.95649    -71.20488  25.364   0.085   0.589   0.185
  1066  256.50  837.67     77.95559    -71.19964  22.919   0.008   0.457   0.017
  1067  256.90   98.28     77.95158    -71.17069  24.723   0.053   0.682   0.091
  1068  257.11  395.27     77.95360    -71.18267  21.648   0.005   0.335   0.007
  1069  257.27  526.95     77.95421    -71.18773  17.777   0.004   1.026   0.007
  1070  257.56  125.01     77.95190    -71.17182  22.405   0.006   0.401   0.011
  1071  258.40  381.92     77.95369    -71.18215  24.732   0.035   0.843   0.090
  1072  258.58  165.38     77.95235    -71.17350  23.805   0.015   0.766   0.030
  1073  258.84  789.55     77.95560    -71.19777  21.599   0.004   0.426   0.007
  1074  258.99  746.70     77.95540    -71.19611  24.601   0.037   0.564   0.078
  1075  259.31  498.93     77.95434    -71.18666  20.882   0.004   0.277   0.006
  1076  259.42  218.16     77.95285    -71.17566  21.741   0.008   0.411   0.011
  1077  259.44  564.61     77.95464    -71.18916  22.157   0.006   0.677   0.013
  1078  259.62  911.43     77.95643    -71.20254  22.832   0.013   0.637   0.032
  1079  259.66  904.17     77.95639    -71.20225  24.185   0.025   0.880   0.091
  1080  259.71  887.87     77.95629    -71.20160  21.077   0.013   0.393   0.018
  1081  259.73  447.97     77.95416    -71.18470  22.251   0.005   0.469   0.010
  1082  259.74  683.63     77.95519    -71.19370  24.191   0.036   0.203   0.068
  1083  259.79  246.65     77.95308    -71.17681  24.651   0.060   1.107   0.105
  1084  259.84  801.89     77.95579    -71.19824  24.031   0.025   0.665   0.085
  1085  259.89  179.42     77.95262    -71.17408  24.612   0.040   0.576   0.097
  1086  259.96  554.56     77.95466    -71.18878  21.572   0.003   0.308   0.006
  1087  260.07  239.54     77.95307    -71.17652  21.242   0.004   0.566   0.006
  1088  260.09  402.18     77.95399    -71.18293  24.178   0.024   0.768   0.049
  1089  260.17  119.78     77.95217    -71.17160  22.269   0.007   0.444   0.013
  1090  260.20  298.58     77.95346    -71.17888  22.024   0.007   0.475   0.020
  1091  260.53  155.46     77.95252    -71.17309  22.279   0.009   0.546   0.020
  1092  260.74  353.01     77.95382    -71.18102  23.544   0.017   0.682   0.042
  1093  260.79  476.32     77.95442    -71.18579  22.321   0.009   0.529   0.013
  1094  260.87  812.87     77.95597    -71.19867  23.299   0.012   0.433   0.026
  1095  261.03   90.08     77.95201    -71.17035  22.673   0.007   0.476   0.011
  1096  261.28  914.62     77.95665    -71.20266  21.508   0.005   0.315   0.010
  1097  261.31   42.66     77.95158    -71.16831  22.992   0.015   0.484   0.078
  1098  261.44  105.05     77.95220    -71.17098  23.501   0.011   0.694   0.024
  1099  262.11  728.44     77.95568    -71.19541  22.909   0.008   0.420   0.014
  1100  262.48  534.20     77.95487    -71.18800  20.560   0.015   0.329   0.023
  1101  262.58  325.95     77.95390    -71.17996  22.625   0.005   0.386   0.011
  1102  263.54  395.62     77.95438    -71.18268  22.664   0.009   0.450   0.016
  1103  263.71  204.00     77.95327    -71.17508  24.433   0.029   0.732   0.065
  1104  263.76  618.72     77.95539    -71.19122  23.324   0.011   0.466   0.029
  1105  263.84  961.94     77.95731    -71.20455  21.994   0.012   0.439   0.018
  1106  263.88  546.42     77.95509    -71.18847  21.491   0.004   0.308   0.007
  1107  263.96   96.58     77.95244    -71.17062  25.068   0.039   1.044   0.102
  1108  264.16  787.45     77.95623    -71.19768  21.266   0.005   0.280   0.020
  1109  264.89  769.83     77.95622    -71.19700  22.422   0.011   0.382   0.019
  1110  265.27  507.12     77.95510    -71.18697  20.435   0.002   0.818   0.006
  1111  265.29  139.55     77.95297    -71.17243  23.986   0.015   0.617   0.041
  1112  265.46  481.29     77.95501    -71.18598  23.539   0.018   0.463   0.029
  1113  265.55  438.61     77.95483    -71.18434  24.108   0.065   0.292   0.094
  1114  265.60  984.10     77.95769    -71.20545  22.308   0.009   0.421   0.016
  1115  265.71  611.42     77.95559    -71.19094  25.032   0.046   0.829   0.152
  1116  265.96  924.12     77.95728    -71.20304  20.990   0.004   0.660   0.007
  1117  266.60  428.85     77.95491    -71.18396  23.184   0.009   0.460   0.018
  1118  266.70  104.63     77.95285    -71.17097  22.662   0.005   0.331   0.012
  1119  266.98  858.85     77.95697    -71.20046  22.502   0.006   0.386   0.012
  1120  267.25  503.06     77.95532    -71.18681  23.915   0.026   0.599   0.086
  1121  267.28  905.52     77.95731    -71.20230  24.098   0.022   0.626   0.048
  1122  267.34  268.49     77.95415    -71.17768  22.440   0.012   0.408   0.019
  1123  267.35  787.16     77.95661    -71.19767  22.743   0.016   0.240   0.062
  1124  267.81  595.25     77.95577    -71.19033  23.451   0.012   0.579   0.026
  1125  268.17  333.39     77.95462    -71.18025  24.457   0.028   0.769   0.060
  1126  268.18  753.46     77.95653    -71.19637  22.111   0.031   0.411   0.047
  1127  268.23  279.95     77.95433    -71.17814  23.137   0.009   0.458   0.019
  1128  268.33  654.70     77.95609    -71.19259  24.325   0.027   0.674   0.108
  1129  268.63  779.38     77.95672    -71.19736  20.793   0.003   0.779   0.007
  1130  268.69  659.04     77.95615    -71.19275  24.048   0.020   0.807   0.086
  1131  268.70  928.45     77.95764    -71.20321  21.176   0.004   0.210   0.008
  1132  269.05  349.00     77.95481    -71.18086  24.395   0.051   0.202   0.076
  1133  269.80  632.10     77.95617    -71.19173  21.941   0.004   0.360   0.008
  1134  269.94  258.22     77.95440    -71.17727  22.109   0.058   0.485   0.080
  1135  270.04  530.51     77.95577    -71.18786  20.907   0.007   0.165   0.012
  1136  270.15  548.84     77.95586    -71.18856  23.415   0.014   0.423   0.023
  1137  270.65  565.25     77.95599    -71.18918  22.540   0.011   0.411   0.020
  1138  270.91  433.40     77.95545    -71.18414  23.508   0.020   0.458   0.033
  1139  270.98  373.74     77.95518    -71.18183  23.289   0.009   0.529   0.023
  1140  272.25  812.57     77.95733    -71.19865  25.360   0.056   0.310   0.137
  1141  272.40  892.12     77.95783    -71.20176  23.020   0.009   0.449   0.016
  1142  272.91  337.48     77.95522    -71.18041  22.926   0.010   0.413   0.031
  1143  273.43  381.77     77.95551    -71.18214  22.639   0.007   0.475   0.017
  1144  273.51  438.53     77.95579    -71.18434  23.577   0.048   0.524   0.068
  1145  273.64   91.05     77.95358    -71.17039  23.109   0.025   0.473   0.037
  1146  274.01   52.67     77.95326    -71.16875  21.556   0.004   0.448   0.007
  1147  274.71  789.23     77.95750    -71.19774  24.380   0.022   0.853   0.073
  1148  275.02  134.21     77.95413    -71.17221  23.445   0.013   0.537   0.022
  1149  275.19  206.69     77.95470    -71.17520  22.515   0.006   0.429   0.010
  1150  275.26  817.89     77.95772    -71.19885  23.344   0.018   0.583   0.038
  1151  275.31  455.71     77.95609    -71.18500  22.265   0.019   0.500   0.029
  1152  275.36  108.91     77.95395    -71.17115  22.143   0.007   0.396   0.014
  1153  275.53  763.03     77.95746    -71.19673  23.940   0.033   0.776   0.063
  1154  275.75  214.65     77.95483    -71.17552  21.825   0.005   0.359   0.007
  1155  276.32  268.99     77.95525    -71.17770  23.108   0.012   0.533   0.020
  1156  276.37  336.19     77.95564    -71.18036  23.274   0.014   0.604   0.045
  1157  276.75  972.60     77.95893    -71.20497  22.332   0.012   0.504   0.020
  1158  276.78  604.36     77.95689    -71.19067  22.656   0.007   0.420   0.013
  1159  276.87  657.59     77.95713    -71.19269  23.948   0.015   0.560   0.036
  1160  277.84  937.15     77.95879    -71.20354  22.061   0.025   0.427   0.033
  1161  277.93  450.94     77.95638    -71.18481  21.234   0.005   0.750   0.008
  1162  278.10  243.20     77.95531    -71.17667  23.625   0.016   0.476   0.027
  1163  278.21  665.23     77.95733    -71.19298  23.896   0.016   0.617   0.035
  1164  278.31  129.89     77.95450    -71.17203  24.790   0.045   0.593   0.087
  1165  278.48  858.86     77.95834    -71.20045  24.295   0.045   0.788   0.091
  1166  278.96  300.27     77.95576    -71.17895  21.678   0.004   0.247   0.007
  1167  279.04  354.28     77.95606    -71.18107  24.150   0.019   0.512   0.049
  1168  279.06   42.25     77.95378    -71.16831  20.615   0.002   0.400   0.024
  1169  279.36   59.33     77.95399    -71.16904  22.209   0.008   0.611   0.038
  1170  279.52  330.08     77.95599    -71.18012  24.157   0.020   0.423   0.055
  1171  279.82  261.19     77.95563    -71.17739  22.633   0.006   0.372   0.011
  1172  279.90  931.22     77.95899    -71.20330  21.507   0.004   0.333   0.007
  1173  280.05  905.55     77.95883    -71.20228  24.381   0.028   0.620   0.065
  1174  280.15  794.26     77.95818    -71.19793  23.337   0.010   0.475   0.022
  1175  280.26  420.92     77.95653    -71.18366  23.609   0.012   0.547   0.027
  1176  280.33  435.63     77.95661    -71.18422  22.598   0.009   0.474   0.018
  1177  280.54  756.20     77.95803    -71.19646  19.418   0.004   0.904   0.007
  1178  280.55   75.96     77.95429    -71.16976  23.386   0.008   0.405   0.019
  1179  281.01  554.73     77.95720    -71.18878  24.680   0.040   1.111   0.131
  1180  281.27  715.98     77.95792    -71.19492  21.872   0.021   0.395   0.029
  1181  281.31  453.47     77.95680    -71.18491  23.027   0.016   0.480   0.031
  1182  281.65  610.88     77.95751    -71.19091  22.488   0.010   0.314   0.017
  1183  281.70  976.59     77.95955    -71.20513  21.279   0.008   0.590   0.013
  1184  281.71  474.70     77.95694    -71.18572  22.968   0.013   0.386   0.019
  1185  282.65  314.06     77.95628    -71.17949  22.688   0.020   0.432   0.033
  1186  282.70  617.02     77.95766    -71.19114  24.044   0.027   0.564   0.054
  1187  283.01  940.23     77.95943    -71.20366  22.274   0.010   0.430   0.017
  1188  283.93  641.39     77.95791    -71.19207  22.242   0.027   0.386   0.038
  1189  284.08  983.15     77.95988    -71.20539  21.322   0.021   0.328   0.029
  1190  285.20  173.46     77.95569    -71.17384  18.351   0.002  -0.061   0.005
  1191  285.27  166.16     77.95564    -71.17354  21.442   0.014   0.772   0.036
  1192  285.55  492.66     77.95749    -71.18641  24.019   0.025   0.707   0.045
  1193  285.76  234.57     77.95619    -71.17633  23.414   0.010   0.519   0.020
  1194  285.82  852.54     77.95918    -71.20019  22.270   0.007   0.339   0.017
  1195  286.33  662.35     77.95829    -71.19287  23.970   0.020   0.578   0.045
  1196  286.55  822.25     77.95909    -71.19901  19.543   0.018   0.135   0.024
  1197  286.62  257.15     77.95644    -71.17723  23.540   0.023   0.540   0.033
  1198  286.67  359.81     77.95701    -71.18128  21.980   0.004   0.390   0.007
  1199  286.89  809.29     77.95906    -71.19851  22.868   0.014   0.597   0.025
  1200  287.18  871.72     77.95946    -71.20094  22.540   0.006   0.485   0.014
  1201  287.18  109.88     77.95542    -71.17120  19.366   0.014   0.037   0.023
  1202  287.31  974.41     77.96020    -71.20503  23.273   0.035   0.631   0.072
  1203  287.43  347.77     77.95705    -71.18081  23.676   0.016   0.560   0.036
  1204  287.51  593.85     77.95814    -71.19026  24.302   0.024   0.634   0.051
  1205  287.52  879.74     77.95955    -71.20126  24.219   0.022   0.639   0.070
  1206  287.66 1009.30     77.96052    -71.20645  19.846   0.009   0.110   0.012
  1207  288.08  934.85     77.95999    -71.20344  22.631   0.006   0.476   0.014
  1208  288.42  480.45     77.95778    -71.18594  22.572   0.017   0.392   0.024
  1209  288.77  549.56     77.95811    -71.18857  20.646   0.003   0.235   0.005
  1210  288.79  885.18     77.95974    -71.20147  24.242   0.021   0.596   0.054
  1211  288.85   46.34     77.95503    -71.16849  23.365   0.020   0.556   0.039
  1212  289.74  148.07     77.95605    -71.17279  20.948   0.006   0.321   0.008
  1213  290.13  751.86     77.95915    -71.19629  21.388   0.043   0.386   0.053
  1214  290.49  662.47     77.95879    -71.19287  23.471   0.014   0.525   0.031
  1215  290.53  781.09     77.95935    -71.19741  24.087   0.020   0.517   0.038
  1216  290.77  840.11     77.95970    -71.19970  23.666   0.016   0.638   0.049
  1217  290.90  164.02     77.95632    -71.17345  19.481   0.005   0.791   0.012
  1218  291.03  230.02     77.95680    -71.17614  24.129   0.027   0.658   0.056
  1219  291.25  195.15     77.95659    -71.17473  21.826   0.004   0.470   0.007
  1220  291.36  351.61     77.95754    -71.18096  23.685   0.014   0.517   0.033
  1221  291.36  795.61     77.95952    -71.19797  24.197   0.020   0.511   0.059
  1222  291.78  220.48     77.95683    -71.17576  23.651   0.024   0.573   0.042
  1223  292.48  282.16     77.95730    -71.17823  21.731   0.003   0.691   0.007
  1224  292.82  310.90     77.95751    -71.17937  23.188   0.009   0.478   0.020
  1225  292.93  322.34     77.95758    -71.17982  21.423   0.009   0.604   0.012
  1226  293.05  971.07     77.96085    -71.20489  22.471   0.013   0.527   0.022
  1227  293.12  453.23     77.95823    -71.18489  21.386   0.003   0.677   0.006
  1228  293.26  515.75     77.95851    -71.18728  21.967   0.007   0.677   0.018
  1229  293.64  288.09     77.95748    -71.17846  23.764   0.024   0.500   0.039
  1230  294.29  464.70     77.95842    -71.18533  21.356   0.005   0.737   0.010
  1231  294.56  357.99     77.95796    -71.18121  23.248   0.008   0.584   0.023
  1232  294.60  437.21     77.95834    -71.18428  22.775   0.007   0.475   0.013
  1233  294.67  678.75     77.95936    -71.19349  21.913   0.008   0.674   0.013
  1234  294.70  699.54     77.95946    -71.19428  19.476   0.003  -0.098   0.005
  1235  294.73  675.19     77.95935    -71.19335  21.667   0.006   0.265   0.016
  1236  294.79   92.91     77.95621    -71.17048  23.827   0.021   0.466   0.041
  1237  294.93  593.99     77.95903    -71.19026  24.289   0.031   0.599   0.098
  1238  294.97  245.41     77.95738    -71.17676  23.120   0.008   0.481   0.018
  1239  295.00  140.32     77.95664    -71.17247  22.962   0.007   0.470   0.016
  1240  295.11  865.15     77.96037    -71.20068  20.981   0.003   0.161   0.005
  1241  295.73  369.43     77.95816    -71.18166  22.321   0.009   0.509   0.024
  1242  295.83  736.20     77.95976    -71.19568  22.008   0.006   0.444   0.011
  1243  296.24  486.41     77.95875    -71.18616  23.822   0.018   1.012   0.062
  1244  296.27  374.89     77.95826    -71.18187  19.515   0.002   0.764   0.005
  1245  296.29  314.67     77.95795    -71.17951  21.489   0.004   0.835   0.007
  1246  296.52  563.48     77.95910    -71.18910  22.662   0.008   0.457   0.014
  1247  296.60  229.55     77.95748    -71.17612  21.580   0.005   0.374   0.007
  1248  296.63  965.48     77.96124    -71.20466  22.375   0.006   0.455   0.014
  1249  297.02  104.04     77.95658    -71.17096  22.396   0.008   0.475   0.019
  1250  297.28  940.64     77.96113    -71.20366  23.003   0.013   0.461   0.020
  1251  297.49  135.69     77.95691    -71.17228  23.470   0.009   0.484   0.023
  1252  297.55  985.86     77.96151    -71.20548  17.806   0.002   0.996   0.007
  1253  297.59  929.79     77.96109    -71.20323  22.220   0.008   0.359   0.013
  1254  297.80  715.84     77.95990    -71.19490  24.148   0.025   0.404   0.044
  1255  298.33  829.71     77.96054    -71.19929  22.798   0.009   0.438   0.017
  1256  298.33  423.96     77.95873    -71.18377  22.231   0.009   0.472   0.014
  1257  298.61  621.75     77.95959    -71.19131  22.484   0.007   0.436   0.016
  1258  299.02  493.72     77.95912    -71.18644  21.020   0.005   0.346   0.007
  1259  299.60  337.29     77.95847    -71.18040  23.081   0.007   0.437   0.017
  1260  299.69  451.73     77.95902    -71.18483  23.940   0.025   0.865   0.106
  1261  299.71  598.70     77.95963    -71.19044  21.545   0.004   0.286   0.007
  1262  300.18  586.17     77.95963    -71.18996  24.048   0.025   0.895   0.050
  1263  300.22  184.38     77.95761    -71.17429  23.921   0.017   0.332   0.056
  1264  300.53  107.11     77.95704    -71.17109  22.958   0.011   0.523   0.023
  1265  300.71  579.98     77.95967    -71.18972  24.967   0.076   0.889   0.134
  1266  300.72  839.88     77.96088    -71.19968  22.055   0.006   0.377   0.010
  1267  301.19  193.53     77.95780    -71.17466  21.177   0.003   0.174   0.005
  1268  301.35  356.49     77.95878    -71.18115  22.084   0.004   0.402   0.007
  1269  301.37  432.28     77.95914    -71.18409  21.711   0.004   0.407   0.007
  1270  301.42  896.03     77.96131    -71.20188  24.035   0.018   0.577   0.048
  1271  301.73  690.59     77.96026    -71.19393  23.855   0.041   0.914   0.122
  1272  301.97  865.69     77.96119    -71.20069  22.869   0.011   0.447   0.019
  1273  302.15  477.88     77.95943    -71.18583  20.423   0.003   0.231   0.005
  1274  302.30  749.28     77.96060    -71.19618  23.861   0.013   0.637   0.043
  1275  302.77  778.78     77.96080    -71.19731  24.571   0.039   0.703   0.086
  1276  302.90  725.78     77.96056    -71.19528  22.874   0.008   0.470   0.017
  1277  303.77  465.04     77.95957    -71.18534  22.659   0.007   0.484   0.013
  1278  303.78  729.99     77.96068    -71.19544  24.221   0.020   0.268   0.047
  1279  303.80  220.85     77.95830    -71.17577  21.957   0.013   0.405   0.019
  1280  303.83  364.88     77.95912    -71.18148  21.978   0.012   0.535   0.024
  1281  303.83  103.89     77.95742    -71.17095  23.509   0.020   0.585   0.045
  1282  304.06  593.66     77.96013    -71.19024  23.185   0.015   0.443   0.025
  1283  304.10  411.29     77.95937    -71.18328  23.523   0.018   0.635   0.033
  1284  304.17  622.96     77.96026    -71.19136  22.687   0.013   0.371   0.019
  1285  304.20  682.57     77.96052    -71.19362  23.916   0.016   0.337   0.049
  1286  305.73   94.94     77.95757    -71.17057  21.251   0.004   0.902   0.007
  1287  306.31   72.01     77.95744    -71.16960  23.408   0.025   0.433   0.039
  1288  306.43  887.86     77.96186    -71.20156  23.260   0.009   0.458   0.025
  1289  307.13  391.97     77.95965    -71.18253  23.691   0.014   0.559   0.036
  1290  307.25  509.77     77.96017    -71.18705  22.124   0.007   0.460   0.011
  1291  307.61  811.75     77.96155    -71.19858  23.511   0.012   0.531   0.037
  1292  307.84  314.96     77.95936    -71.17952  23.946   0.018   0.524   0.042
  1293  308.05  595.40     77.96062    -71.19030  24.055   0.018   0.648   0.049
  1294  308.19   52.42     77.95748    -71.16876  19.837   0.003   0.779   0.005
  1295  308.32  305.82     77.95936    -71.17916  24.509   0.026   0.585   0.045
  1296  308.40  757.21     77.96136    -71.19648  23.750   0.012   0.499   0.038
  1297  308.51  429.40     77.95999    -71.18397  24.845   0.039   0.844   0.109
  1298  308.80  335.78     77.95958    -71.18034  23.819   0.014   0.553   0.030
  1299  309.75  403.20     77.96002    -71.18296  22.715   0.006   0.510   0.016
  1300  309.88  819.26     77.96186    -71.19887  23.098   0.009   0.469   0.022
  1301  309.91  843.77     77.96200    -71.19982  24.670   0.048   0.647   0.102
  1302  310.02   88.71     77.95805    -71.17031  24.571   0.034   0.671   0.063
  1303  310.08  646.03     77.96107    -71.19223  22.063   0.005   0.372   0.010
  1304  310.12  623.96     77.96098    -71.19139  24.117   0.036   0.568   0.055
  1305  310.29  998.05     77.96312    -71.20596  21.838   0.008   0.321   0.013
  1306  310.34  105.09     77.95823    -71.17100  24.205   0.038   0.499   0.065
  1307  310.38  876.87     77.96226    -71.20112  23.814   0.015   0.424   0.038
  1308  310.52  278.06     77.95948    -71.17806  23.432   0.020   0.564   0.033
  1309  310.63  969.75     77.96293    -71.20482  23.234   0.010   0.468   0.024
  1310  310.93  352.39     77.95992    -71.18099  24.581   0.025   0.821   0.061
  1311  311.24  222.11     77.95922    -71.17582  23.011   0.029   0.376   0.045
  1312  311.43  893.06     77.96249    -71.20176  23.833   0.035   0.609   0.063
  1313  311.66  961.51     77.96299    -71.20448  23.394   0.009   0.531   0.026
  1314  311.86  269.02     77.95959    -71.17770  22.310   0.009   0.511   0.017
  1315  311.92  373.94     77.96015    -71.18183  24.151   0.020   0.469   0.041
  1316  312.49  500.83     77.96077    -71.18670  23.072   0.014   0.510   0.024
  1317  312.66  673.43     77.96149    -71.19327  23.366   0.010   0.458   0.023
  1318  312.82  629.81     77.96133    -71.19161  23.953   0.020   0.522   0.047
  1319  313.47  790.97     77.96214    -71.19777  23.336   0.011   0.458   0.024
  1320  314.08  824.56     77.96239    -71.19907  23.117   0.010   0.574   0.023
  1321  314.25  519.66     77.96106    -71.18742  23.847   0.018   0.565   0.044
  1322  314.97  113.09     77.95887    -71.17134  22.303   0.022   0.421   0.036
  1323  314.97  957.28     77.96335    -71.20431  23.990   0.024   0.484   0.055
  1324  315.00  601.33     77.96147    -71.19052  23.767   0.015   0.518   0.035
  1325  315.64  697.57     77.96195    -71.19419  19.016   0.003   0.004   0.005
  1326  315.72  203.45     77.95964    -71.17507  24.299   0.033   0.579   0.076
  1327  315.86  381.67     77.96066    -71.18213  23.971   0.016   0.666   0.038
  1328  316.04  541.24     77.96136    -71.18824  22.265   0.005   0.380   0.012
  1329  316.37  764.62     77.96235    -71.19675  23.248   0.010   0.540   0.031
  1330  316.60   55.41     77.95855    -71.16889  23.247   0.013   0.421   0.030
  1331  316.64  888.92     77.96308    -71.20159  23.957   0.019   0.511   0.047
  1332  316.64  163.97     77.95947    -71.17346  23.005   0.007   0.425   0.017
  1333  316.80  975.80     77.96371    -71.20505  22.451   0.006   0.408   0.011
  1334  317.41  960.77     77.96367    -71.20445  24.379   0.034   0.598   0.079
  1335  317.70  749.91     77.96244    -71.19619  22.914   0.009   0.482   0.016
  1336  317.79  292.77     77.96044    -71.17865  22.713   0.023   0.421   0.036
  1337  318.04  195.51     77.95987    -71.17475  23.148   0.007   0.493   0.016
  1338  318.27  606.40     77.96189    -71.19071  24.922   0.067   1.130   0.143
  1339  318.54  411.12     77.96112    -71.18326  24.216   0.030   0.683   0.072
  1340  318.58  311.95     77.96064    -71.17940  21.452   0.006   0.331   0.010
  1341  319.14  445.27     77.96134    -71.18458  23.951   0.020   0.684   0.045
  1342  319.24  811.19     77.96293    -71.19855  22.908   0.032   0.409   0.051
  1343  319.50  768.45     77.96274    -71.19690  22.538   0.009   0.378   0.020
  1344  319.85  270.55     77.96057    -71.17776  23.923   0.021   0.816   0.051
  1345  319.88  139.36     77.95968    -71.17244  23.594   0.012   0.601   0.027
  1346  320.55  715.32     77.96262    -71.19486  22.211   0.018   0.334   0.027
  1347  320.64  173.47     77.96003    -71.17385  24.149   0.020   0.547   0.041
  1348  321.04  674.40     77.96250    -71.19330  23.573   0.011   0.494   0.025
  1349  321.10  906.14     77.96372    -71.20226  22.179   0.004   0.350   0.008
  1350  321.25  953.69     77.96407    -71.20416  24.193   0.018   0.926   0.066
  1351  321.49  862.63     77.96349    -71.20055  21.040   0.006   0.187   0.008
  1352  321.68   51.30     77.95913    -71.16872  22.148   0.013   0.274   0.031
  1353  321.83  762.16     77.96299    -71.19665  23.441   0.028   0.616   0.048
  1354  321.87  327.04     77.96112    -71.17999  24.713   0.029   0.731   0.069
  1355  321.97  450.84     77.96171    -71.18479  22.931   0.010   0.491   0.022
  1356  322.09  257.45     77.96076    -71.17724  21.511   0.012   0.490   0.019
  1357  322.14   76.10     77.95942    -71.16978  23.215   0.007   0.525   0.018
  1358  322.27  375.79     77.96141    -71.18189  23.961   0.021   0.791   0.054
  1359  322.42  567.94     77.96223    -71.18925  23.961   0.017   0.515   0.036
  1360  322.43  590.65     77.96232    -71.19011  23.040   0.009   0.473   0.019
  1361  322.51  937.85     77.96411    -71.20352  22.673   0.005   0.509   0.017
  1362  322.52  789.28     77.96321    -71.19770  21.624   0.005   0.473   0.011
  1363  322.55  101.83     77.95970    -71.17087  23.718   0.012   0.680   0.030
  1364  322.89  847.24     77.96357    -71.19995  22.028   0.007   0.488   0.013
  1365  323.21  454.91     77.96187    -71.18494  22.856   0.006   0.415   0.020
  1366  323.37  736.30     77.96305    -71.19566  22.539   0.006   0.421   0.016
  1367  323.42  334.00     77.96135    -71.18027  23.082   0.008   0.512   0.016
  1368  323.93  792.86     77.96340    -71.19783  22.364   0.008   0.543   0.022
  1369  323.95  427.66     77.96185    -71.18390  22.558   0.007   0.463   0.013
  1370  324.02  240.29     77.96089    -71.17656  22.974   0.014   0.443   0.024
  1371  324.37   49.54     77.95945    -71.16864  22.575   0.015   0.539   0.062
  1372  324.60  260.52     77.96109    -71.17736  19.781   0.003   0.897   0.006
  1373  324.73  887.00     77.96403    -71.20150  23.963   0.024   0.682   0.057
  1374  324.79  443.01     77.96201    -71.18449  22.989   0.007   0.486   0.019
  1375  324.80  416.42     77.96190    -71.18346  22.713   0.008   0.484   0.018
  1376  324.90  184.62     77.96063    -71.17430  22.837   0.006   0.438   0.013
  1377  324.90  542.76     77.96243    -71.18829  21.057   0.004   0.274   0.007
  1378  325.69  134.54     77.96036    -71.17224  24.175   0.022   0.709   0.056
  1379  325.76  164.47     77.96059    -71.17348  23.524   0.019   0.637   0.033
  1380  325.80  930.10     77.96444    -71.20321  21.408   0.003   0.485   0.007
  1381  326.35  876.46     77.96416    -71.20109  23.651   0.013   0.583   0.038
  1382  326.46  621.00     77.96293    -71.19126  23.861   0.015   0.613   0.035
  1383  326.69  977.37     77.96490    -71.20511  23.740   0.022   0.488   0.050
  1384  326.90  401.12     77.96209    -71.18287  21.838   0.003   0.435   0.007
  1385  327.09  612.14     77.96297    -71.19093  23.961   0.023   0.622   0.042
  1386  327.82  943.94     77.96478    -71.20376  21.544   0.003   0.186   0.006
  1387  327.83  329.53     77.96186    -71.18009  25.012   0.031   0.629   0.100
  1388  328.22  840.53     77.96416    -71.19968  23.602   0.012   0.447   0.035
  1389  328.49  418.51     77.96235    -71.18354  20.973   0.003   0.294   0.005
  1390  328.60  676.70     77.96341    -71.19338  23.506   0.012   0.553   0.026
  1391  328.63  278.55     77.96168    -71.17808  21.732   0.005   0.872   0.011
  1392  328.76  207.68     77.96126    -71.17524  24.392   0.027   0.638   0.063
  1393  328.83  468.76     77.96261    -71.18547  22.559   0.006   0.398   0.011
  1394  329.44  170.30     77.96109    -71.17372  24.217   0.017   0.621   0.041
  1395  329.51  551.85     77.96302    -71.18863  22.853   0.008   0.500   0.016
  1396  329.53  494.89     77.96280    -71.18647  22.189   0.004   0.672   0.007
  1397  329.64  746.64     77.96385    -71.19605  23.638   0.018   0.536   0.036
  1398  329.89  952.17     77.96509    -71.20409  23.182   0.012   0.545   0.032
  1399  330.01  925.75     77.96491    -71.20303  24.111   0.022   0.533   0.048
  1400  330.04  189.32     77.96130    -71.17449  23.893   0.025   0.499   0.065
  1401  330.07   69.06     77.96033    -71.16948  22.957   0.011   0.565   0.023
  1402  330.08  860.09     77.96450    -71.20044  21.646   0.003   0.178   0.011
  1403  330.55  201.56     77.96144    -71.17499  23.897   0.023   0.725   0.039
  1404  330.66  968.48     77.96530    -71.20474  22.724   0.008   0.425   0.019
  1405  330.79  525.65     77.96307    -71.18764  23.054   0.010   0.429   0.022
  1406  330.87  370.69     77.96243    -71.18169  24.016   0.016   0.764   0.044
  1407  331.30  630.01     77.96354    -71.19160  23.495   0.015   0.443   0.035
  1408  331.38  269.94     77.96197    -71.17774  23.593   0.018   0.642   0.037
  1409  331.41  635.90     77.96358    -71.19182  21.933   0.004   0.711   0.008
  1410  331.42  162.06     77.96127    -71.17338  22.902   0.015   0.418   0.041
  1411  331.55  900.34     77.96493    -71.20202  24.322   0.026   1.112   0.109
  1412  331.64  322.83     77.96229    -71.17983  23.062   0.009   0.406   0.020
  1413  331.67  471.90     77.96296    -71.18559  23.487   0.012   0.601   0.031
  1414  332.06  644.17     77.96369    -71.19214  23.645   0.016   0.626   0.030
  1415  332.41  662.79     77.96381    -71.19285  24.069   0.023   0.512   0.048
  1416  332.42  221.16     77.96180    -71.17578  20.967   0.007   0.407   0.011
  1417  332.82  115.04     77.96107    -71.17143  22.079   0.004   0.700   0.008
  1418  333.19   70.56     77.96073    -71.16955  23.932   0.025   0.541   0.060
  1419  333.19  730.82     77.96420    -71.19544  21.811   0.020   0.439   0.026
  1420  333.33  419.08     77.96294    -71.18356  23.324   0.017   0.511   0.039
  1421  333.87   65.06     77.96076    -71.16931  24.021   0.018   0.607   0.053
  1422  334.07  136.46     77.96140    -71.17232  21.684   0.005   0.387   0.008
  1423  334.27  280.91     77.96238    -71.17817  22.457   0.006   0.467   0.010
  1424  334.32  692.04     77.96416    -71.19396  20.247   0.019   0.112   0.025
  1425  334.38  195.99     77.96187    -71.17477  23.306   0.009   0.515   0.020
  1426  334.47  163.23     77.96165    -71.17343  21.920   0.007   0.443   0.019
  1427  334.53  685.55     77.96416    -71.19371  20.927   0.026   0.407   0.033
  1428  334.56  598.24     77.96381    -71.19039  24.485   0.034   0.717   0.091
  1429  334.78  121.33     77.96136    -71.17169  22.950   0.010   0.468   0.017
  1430  335.06  312.79     77.96265    -71.17943  22.339   0.004   0.564   0.024
  1431  335.11  173.66     77.96180    -71.17385  22.840   0.006   0.474   0.012
  1432  335.20  767.98     77.96461    -71.19686  18.436   0.004   1.128   0.008
  1433  335.44  387.49     77.96306    -71.18234  22.531   0.005   0.444   0.011
  1434  335.68  980.83     77.96600    -71.20524  22.300   0.008   0.415   0.012
  1435  335.76  913.39     77.96551    -71.20253  22.516   0.006   0.388   0.013
  1436  335.79  189.04     77.96200    -71.17448  22.268   0.018   0.497   0.026
  1437  335.87  811.70     77.96492    -71.19855  23.755   0.016   0.503   0.030
  1438  335.95  540.51     77.96375    -71.18820  20.787   0.016   0.366   0.022
  1439  335.99  510.37     77.96364    -71.18705  24.895   0.026   0.561   0.081
  1440  336.18  292.11     77.96267    -71.17862  22.815   0.007   0.552   0.013
  1441  336.19  443.90     77.96339    -71.18451  24.555   0.034   0.507   0.057
  1442  336.34  888.90     77.96542    -71.20156  20.498   0.019   0.100   0.025
  1443  336.38  425.20     77.96334    -71.18380  22.305   0.018   0.521   0.025
  1444  336.44  520.54     77.96373    -71.18744  24.063   0.016   0.599   0.062
  1445  336.76  842.54     77.96519    -71.19975  21.828   0.012   0.393   0.018
  1446  337.13  572.84     77.96402    -71.18943  22.335   0.009   0.423   0.014
  1447  337.65   62.04     77.96120    -71.16918  23.986   0.022   0.653   0.065
  1448  338.04  207.84     77.96240    -71.17525  21.986   0.007   0.433   0.018
  1449  338.06  648.55     77.96443    -71.19230  24.556   0.036   0.890   0.102
  1450  338.18  636.57     77.96439    -71.19184  22.316   0.006   0.399   0.011
  1451  338.36  793.85     77.96512    -71.19786  22.952   0.009   0.542   0.020
  1452  338.54  359.69     77.96330    -71.18126  21.532   0.004   0.562   0.006
  1453  338.60  929.89     77.96596    -71.20319  23.568   0.013   0.507   0.035
  1454  338.75  268.10     77.96285    -71.17766  23.139   0.011   0.494   0.020
  1455  338.80  740.16     77.96491    -71.19579  24.079   0.028   0.821   0.073
  1456  338.83  555.52     77.96415    -71.18877  22.061   0.006   0.425   0.010
  1457  339.28   69.77     77.96147    -71.16952  22.900   0.005   0.464   0.017
  1458  339.77  666.47     77.96470    -71.19298  22.973   0.017   0.439   0.027
  1459  339.98  156.42     77.96227    -71.17315  24.033   0.027   0.648   0.048
  1460  340.53  309.09     77.96329    -71.17928  23.462   0.008   0.473   0.026
  1461  341.03   83.85     77.96181    -71.17011  23.897   0.014   0.540   0.035
  1462  341.27  745.48     77.96523    -71.19599  21.112   0.004   0.295   0.010
  1463  341.45  952.94     77.96647    -71.20410  24.967   0.046   0.607   0.122
  1464  341.65  698.31     77.96506    -71.19419  24.247   0.024   0.970   0.073
  1465  341.71  873.05     77.96596    -71.20093  24.293   0.026   0.225   0.059
  1466  342.16  728.67     77.96526    -71.19535  21.691   0.005   0.338   0.010
  1467  342.74  976.80     77.96680    -71.20506  21.894   0.006   0.301   0.012
  1468  343.06  397.27     77.96402    -71.18272  22.245   0.005   0.398   0.010
  1469  343.47  375.92     77.96397    -71.18189  22.984   0.013   0.480   0.019
  1470  343.59  318.55     77.96371    -71.17965  23.650   0.012   0.656   0.031
  1471  343.62  214.41     77.96312    -71.17551  19.025   0.003   0.878   0.005
  1472  343.93  806.72     77.96585    -71.19835  23.514   0.014   0.550   0.033
  1473  344.55  242.17     77.96340    -71.17663  23.731   0.012   0.647   0.029
  1474  344.69  362.12     77.96406    -71.18135  22.238   0.005   0.399   0.012
  1475  345.18  342.85     77.96402    -71.18060  23.596   0.018   0.347   0.038
  1476  345.33  469.30     77.96460    -71.18548  22.121   0.006   0.406   0.010
  1477  345.64   93.87     77.96247    -71.17054  21.913   0.005   0.333   0.008
  1478  345.89  170.84     77.96310    -71.17374  23.896   0.102   1.074   0.302
  1479  346.20  621.41     77.96529    -71.19126  23.544   0.015   0.510   0.032
  1480  346.28  260.64     77.96372    -71.17736  24.667   0.038   0.701   0.082
  1481  346.34  838.02     77.96631    -71.19956  21.312   0.016   0.494   0.030
  1482  346.62  972.33     77.96723    -71.20488  23.285   0.012   0.535   0.035
  1483  346.89  143.38     77.96302    -71.17261  22.622   0.009   0.498   0.016
  1484  347.15  168.12     77.96323    -71.17363  21.506   0.009   0.295   0.012
  1485  347.24  269.11     77.96389    -71.17770  24.504   0.022   0.625   0.053
  1486  347.26  582.44     77.96527    -71.18978  21.370   0.005   0.317   0.008
  1487  347.28  448.94     77.96475    -71.18470  24.476   0.021   0.658   0.065
  1488  347.40  831.62     77.96640    -71.19931  23.643   0.026   0.558   0.045
  1489  347.50   83.50     77.96260    -71.17010  24.106   0.014   0.699   0.033
  1490  347.94  185.01     77.96345    -71.17432  21.520   0.004   0.338   0.006
  1491  348.04  294.34     77.96412    -71.17870  23.797   0.018   0.786   0.038
  1492  348.17   54.89     77.96243    -71.16888  23.400   0.013   0.522   0.019
  1493  348.20  741.51     77.96604    -71.19583  19.300   0.003   0.827   0.006
  1494  348.27  121.39     77.96302    -71.17169  22.792   0.010   0.430   0.016
  1495  348.35 1001.45     77.96767    -71.20606  21.169   0.003   0.243   0.006
  1496  348.52  867.45     77.96674    -71.20071  22.990   0.015   0.444   0.033
  1497  348.80  254.35     77.96399    -71.17711  23.741   0.030   0.447   0.048
  1498  348.84  629.14     77.96564    -71.19155  24.439   0.023   0.534   0.061
  1499  349.01  147.15     77.96331    -71.17276  23.335   0.013   0.522   0.027
  1500  349.05  908.82     77.96706    -71.20234  25.193   0.057   0.817   0.131
  1501  349.06  159.32     77.96340    -71.17326  22.837   0.006   0.469   0.016
  1502  349.24  301.45     77.96431    -71.17898  24.349   0.030   0.682   0.057
  1503  349.86  804.74     77.96655    -71.19826  23.300   0.011   0.433   0.026
  1504  350.08  279.68     77.96429    -71.17812  21.641   0.006   0.436   0.008
  1505  350.12  848.69     77.96682    -71.19997  17.497   0.003   0.751   0.006
  1506  350.19  968.86     77.96763    -71.20473  22.309   0.007   0.552   0.013
  1507  350.64  454.66     77.96518    -71.18492  23.304   0.010   0.402   0.018
  1508  351.13  482.89     77.96535    -71.18599  19.148   0.004   0.873   0.006
  1509  351.13  670.07     77.96608    -71.19310  23.620   0.016   0.619   0.036
  1510  351.69  169.55     77.96380    -71.17368  20.927   0.003   0.243   0.005
  1511  351.83  325.95     77.96475    -71.17994  21.999   0.010   0.352   0.017
  1512  351.92  515.44     77.96557    -71.18723  24.855   0.042   0.721   0.091
  1513  352.13  553.68     77.96574    -71.18869  20.906   0.002   0.199   0.005
  1514  352.50   72.43     77.96312    -71.16963  24.669   0.024   0.952   0.099
  1515  352.52  940.93     77.96770    -71.20361  24.220   0.022   0.572   0.045
  1516  352.72  581.66     77.96592    -71.18975  22.039   0.010   0.424   0.020
  1517  352.84  586.71     77.96595    -71.18994  23.682   0.035   0.542   0.057
  1518  352.99  733.76     77.96657    -71.19553  20.299   0.003   0.118   0.005
  1519  353.23  812.57     77.96699    -71.19856  22.336   0.006   0.443   0.010
  1520  353.30  650.23     77.96625    -71.19235  25.038   0.043   1.230   0.173
  1521  353.87  777.15     77.96688    -71.19719  21.846   0.004   0.672   0.010
  1522  353.94  929.34     77.96778    -71.20315  21.405   0.006   0.383   0.010
  1523  354.14   96.76     77.96353    -71.17066  22.809   0.008   0.599   0.013
  1524  354.46  745.82     77.96680    -71.19599  22.497   0.009   0.474   0.020
  1525  354.74  367.42     77.96530    -71.18155  24.144   0.017   0.682   0.055
  1526  354.94  436.48     77.96562    -71.18422  24.076   0.017   0.776   0.049
  1527  354.97  681.07     77.96658    -71.19352  24.234   0.036   0.750   0.074
  1528  355.24  449.38     77.96571    -71.18471  22.388   0.004   0.405   0.008
  1529  355.35  675.32     77.96660    -71.19330  22.716   0.010   0.535   0.019
  1530  355.43  130.57     77.96396    -71.17208  24.360   0.024   0.628   0.054
  1531  355.68  686.91     77.96669    -71.19374  24.079   0.023   0.394   0.056
  1532  355.82  802.49     77.96724    -71.19817  21.495   0.004   0.645   0.007
  1533  355.93  578.40     77.96629    -71.18962  22.702   0.014   0.455   0.025
  1534  356.56  499.83     77.96606    -71.18663  21.854   0.006   0.766   0.013
  1535  356.76  513.32     77.96614    -71.18715  22.041   0.004   0.358   0.008
  1536  356.91   54.03     77.96349    -71.16885  22.871   0.006   0.525   0.011
  1537  356.99  827.71     77.96752    -71.19915  22.566   0.014   0.382   0.022
  1538  357.05  899.89     77.96795    -71.20197  22.634   0.013   0.429   0.022
  1539  357.15  427.54     77.96585    -71.18387  23.732   0.019   0.620   0.031
  1540  357.62  257.25     77.96508    -71.17722  23.958   0.029   0.617   0.059
  1541  357.73  895.03     77.96800    -71.20178  23.786   0.044   0.344   0.072
  1542  357.77  291.40     77.96529    -71.17858  24.157   0.033   0.870   0.055
  1543  357.89  238.42     77.96500    -71.17647  22.854   0.006   0.436   0.016
  1544  357.98  990.66     77.96872    -71.20561  23.932   0.025   0.621   0.047
  1545  357.99  385.60     77.96577    -71.18226  23.523   0.012   0.503   0.032
  1546  358.02  335.04     77.96554    -71.18029  19.881   0.002   0.044   0.004
  1547  358.03  302.35     77.96538    -71.17901  24.213   0.021   0.522   0.044
  1548  358.13  321.42     77.96549    -71.17976  22.968   0.033   0.402   0.048
  1549  358.22  462.02     77.96612    -71.18519  23.719   0.014   0.565   0.033
  1550  358.53  208.87     77.96490    -71.17528  23.048   0.020   0.376   0.027
  1551  358.56   91.81     77.96403    -71.17045  22.526   0.005   0.529   0.011
  1552  358.70  397.82     77.96591    -71.18273  21.888   0.007   0.407   0.013
  1553  359.11  186.48     77.96482    -71.17437  23.161   0.021   0.480   0.030
  1554  359.17  476.58     77.96629    -71.18575  23.374   0.032   0.681   0.051
  1555  359.36  349.01     77.96577    -71.18084  20.853   0.003   0.236   0.006
  1556  359.46  127.84     77.96444    -71.17196  24.379   0.027   0.702   0.055
  1557  359.92  662.07     77.96709    -71.19279  21.948   0.004   0.339   0.010
  1558  360.27  374.68     77.96600    -71.18183  21.589   0.004   0.282   0.007
  1559  360.39  545.53     77.96670    -71.18837  22.782   0.039   0.562   0.055
  1560  360.52  233.25     77.96529    -71.17626  22.940   0.005   0.549   0.022
  1561  360.61  143.34     77.96469    -71.17260  23.307   0.008   0.652   0.018
  1562  360.87  566.72     77.96684    -71.18917  22.231   0.005   0.394   0.011
  1563  361.28  343.22     77.96597    -71.18061  20.427   0.003   0.296   0.005
  1564  363.00  709.47     77.96766    -71.19459  23.542   0.011   0.469   0.025
  1565  363.37  304.80     77.96604    -71.17910  20.530   0.002   0.883   0.005
  1566  364.54  868.17     77.96865    -71.20072  23.989   0.013   0.523   0.051
  1567  364.63  112.21     77.96494    -71.17131  23.126   0.008   0.554   0.016
  1568  365.37  769.56     77.96822    -71.19689  23.673   0.023   0.700   0.049
  1569  365.67  213.01     77.96579    -71.17545  24.894   0.049   0.927   0.106
  1570  365.69  184.81     77.96561    -71.17431  23.739   0.016   0.512   0.027
  1571  365.78  651.17     77.96775    -71.19237  23.167   0.010   0.537   0.020
  1572  365.83  195.06     77.96569    -71.17472  22.501   0.006   0.418   0.011
  1573  365.87  386.42     77.96672    -71.18228  22.153   0.008   0.528   0.013
  1574  365.88  331.44     77.96647    -71.18015  23.658   0.037   0.740   0.073
  1575  365.92  222.60     77.96588    -71.17583  23.465   0.013   0.593   0.031
  1576  366.00  257.70     77.96610    -71.17724  22.545   0.028   0.389   0.048
  1577  366.03  147.01     77.96538    -71.17276  24.223   0.019   0.511   0.037
  1578  366.16  665.16     77.96785    -71.19290  23.715   0.018   0.626   0.044
  1579  366.29  446.73     77.96702    -71.18460  21.596   0.003   0.229   0.007
  1580  366.43  398.71     77.96684    -71.18276  23.635   0.030   0.536   0.045
  1581  366.48  424.85     77.96696    -71.18376  23.460   0.010   0.555   0.025
  1582  366.86  248.24     77.96615    -71.17686  23.114   0.009   0.597   0.024
  1583  366.92  582.57     77.96762    -71.18977  21.951   0.007   0.406   0.011
  1584  366.92  261.61     77.96623    -71.17739  21.786   0.019   0.445   0.033
  1585  367.06  897.32     77.96913    -71.20186  23.956   0.015   0.577   0.045
  1586  367.23  931.43     77.96938    -71.20321  24.031   0.032   0.642   0.076
  1587  367.39  518.18     77.96743    -71.18732  23.550   0.012   0.549   0.032
  1588  367.71  633.88     77.96791    -71.19171  23.218   0.025   0.468   0.038
  1589  367.91  734.04     77.96835    -71.19552  20.891   0.004   0.764   0.007
  1590  368.16  703.33     77.96825    -71.19435  23.772   0.027   0.822   0.057
  1591  368.43  765.04     77.96856    -71.19671  22.116   0.021   0.421   0.029
  1592  368.43  203.50     77.96607    -71.17506  22.241   0.005   0.472   0.010
  1593  368.61  450.76     77.96732    -71.18475  23.110   0.016   0.421   0.025
  1594  369.01  659.67     77.96817    -71.19269  21.718   0.004   0.787   0.008
  1595  369.25  935.87     77.96965    -71.20339  21.297   0.005   0.245   0.007
  1596  369.42  314.33     77.96681    -71.17948  21.773   0.008   0.469   0.011
  1597  369.63  627.11     77.96811    -71.19145  23.133   0.025   0.462   0.035
  1598  369.78  456.02     77.96748    -71.18495  22.729   0.007   0.458   0.013
  1599  370.42  979.44     77.97011    -71.20514  22.631   0.007   0.473   0.014
  1600  370.48  860.24     77.96931    -71.20040  24.093   0.026   0.381   0.053
  1601  370.55   83.25     77.96543    -71.17009  23.983   0.013   0.546   0.036
  1602  370.77  724.12     77.96865    -71.19514  22.233   0.006   0.395   0.013
  1603  370.84  546.07     77.96795    -71.18838  23.425   0.022   0.648   0.047
  1604  371.19  925.62     77.96981    -71.20298  25.312   0.055   1.042   0.294
  1605  371.37  691.71     77.96858    -71.19391  19.301   0.004   0.901   0.007
  1606  371.49  319.09     77.96709    -71.17966  22.693   0.012   0.442   0.018
  1607  371.63  682.94     77.96858    -71.19357  22.664   0.015   0.506   0.029
  1608  371.75  824.56     77.96925    -71.19901  24.499   0.055   0.641   0.104
  1609  371.79  131.28     77.96597    -71.17210  21.631   0.010   0.719   0.016
  1610  371.81  437.49     77.96765    -71.18424  23.142   0.014   0.470   0.025
  1611  371.98  107.56     77.96580    -71.17111  24.116   0.019   0.566   0.037
  1612  372.22  114.96     77.96589    -71.17142  23.156   0.011   0.468   0.026
  1613  372.35  917.43     77.96989    -71.20265  24.242   0.024   0.720   0.085
  1614  372.74  251.24     77.96688    -71.17698  22.706   0.005   0.553   0.011
  1615  372.78  301.49     77.96716    -71.17897  22.002   0.006   0.386   0.010
  1616  372.95  244.20     77.96686    -71.17670  21.847   0.004   0.593   0.006
  1617  373.12  472.84     77.96795    -71.18559  23.851   0.019   0.540   0.037
  1618  373.35  677.37     77.96876    -71.19336  23.235   0.014   0.529   0.025
  1619  373.52  513.14     77.96815    -71.18713  22.621   0.007   0.414   0.012
  1620  373.55  121.33     77.96611    -71.17169  20.870   0.003   0.154   0.005
  1621  373.65  262.33     77.96705    -71.17742  24.427   0.034   0.733   0.068
  1622  373.80  708.10     77.96894    -71.19453  23.471   0.032   0.496   0.049
  1623  373.86  489.65     77.96810    -71.18623  24.275   0.026   0.584   0.047
  1624  374.01  392.02     77.96773    -71.18249  24.265   0.036   0.565   0.070
  1625  374.27  283.99     77.96724    -71.17828  24.865   0.034   0.604   0.074
  1626  374.42  565.20     77.96845    -71.18910  23.571   0.012   0.579   0.029
  1627  374.45  991.59     77.97068    -71.20562  21.122   0.003   0.334   0.006
  1628  374.76  663.01     77.96887    -71.19281  25.233   0.066   0.836   0.129
  1629  374.80  147.05     77.96645    -71.17276  24.447   0.018   0.512   0.041
  1630  375.32  370.20     77.96779    -71.18165  24.566   0.038   0.599   0.068
  1631  375.41 1000.77     77.97087    -71.20600  23.767   0.022   0.540   0.039
  1632  375.45  699.25     77.96910    -71.19419  22.910   0.020   0.562   0.032
  1633  375.55  962.93     77.97059    -71.20446  24.290   0.026   0.816   0.085
  1634  376.01  786.64     77.96956    -71.19753  23.545   0.027   0.481   0.048
  1635  376.43  811.76     77.96974    -71.19850  23.585   0.020   0.713   0.043
  1636  377.02  980.38     77.97090    -71.20517  20.538   0.003   0.723   0.006
  1637  377.09  873.41     77.97017    -71.20091  24.396   0.022   0.556   0.057
  1638  377.30  288.63     77.96764    -71.17846  23.382   0.011   0.497   0.029
  1639  377.39  817.95     77.96989    -71.19874  22.721   0.008   0.543   0.019
  1640  377.96  248.67     77.96750    -71.17687  22.995   0.009   0.533   0.019
  1641  377.99  629.01     77.96912    -71.19152  24.295   0.028   0.647   0.093
  1642  378.02  124.84     77.96668    -71.17184  22.010   0.006   0.327   0.011
  1643  378.05  905.01     77.97048    -71.20215  22.021   0.011   0.411   0.018
  1644  378.09   80.27     77.96632    -71.16997  25.391   0.070   0.807   0.155
  1645  378.36  601.85     77.96906    -71.19049  24.774   0.030   0.884   0.143
  1646  378.65  114.76     77.96668    -71.17141  21.807   0.006   0.510   0.010
  1647  378.97  836.04     77.97018    -71.19944  22.444   0.018   0.377   0.029
  1648  378.98  590.51     77.96909    -71.19006  22.866   0.009   0.519   0.016
  1649  379.09  100.82     77.96662    -71.17083  22.573   0.013   0.476   0.018
  1650  379.90  205.98     77.96747    -71.17516  24.102   0.052   0.492   0.069
  1651  380.01  917.82     77.97080    -71.20266  24.593   0.038   0.672   0.082
  1652  380.09  439.51     77.96865    -71.18431  24.654   0.026   0.592   0.087
  1653  380.15  421.22     77.96859    -71.18361  23.530   0.011   0.451   0.023
  1654  380.15  829.78     77.97028    -71.19920  22.432   0.007   0.400   0.014
  1655  380.24  851.16     77.97041    -71.20003  23.216   0.051   0.253   0.074
  1656  380.33   66.00     77.96647    -71.16936  23.328   0.009   0.566   0.016
  1657  380.59  965.76     77.97121    -71.20457  23.141   0.009   0.469   0.024
  1658  381.37  542.19     77.96920    -71.18822  19.440   0.003   0.913   0.005
  1659  381.54  330.95     77.96836    -71.18012  23.100   0.008   0.464   0.018
  1660  381.55  894.29     77.97083    -71.20172  24.958   0.037   0.601   0.122
  1661  381.82  698.19     77.96985    -71.19414  23.467   0.018   0.744   0.038
  1662  381.82  953.11     77.97126    -71.20406  20.898   0.004   0.228   0.010
  1663  381.90  361.15     77.96854    -71.18129  24.209   0.018   0.625   0.047
  1664  382.64   44.15     77.96655    -71.16842  24.856   0.041   0.717   0.085
  1665  382.67  622.98     77.96965    -71.19128  23.940   0.016   0.534   0.035
  1666  382.95  679.04     77.96991    -71.19341  23.139   0.016   0.364   0.026
  1667  383.04  518.49     77.96931    -71.18732  25.083   0.062   1.319   0.159
  1668  383.11  449.69     77.96906    -71.18470  21.134   0.003   0.392   0.006
  1669  383.18  719.81     77.97011    -71.19496  22.468   0.007   0.429   0.014
  1670  383.39  599.66     77.96965    -71.19040  24.106   0.020   0.690   0.065
  1671  383.63  200.64     77.96789    -71.17494  24.261   0.015   0.662   0.044
  1672  383.63  656.28     77.96990    -71.19254  22.314   0.005   0.435   0.011
  1673  383.82  769.50     77.97041    -71.19687  22.701   0.014   0.450   0.022
  1674  383.94  564.80     77.96959    -71.18908  22.633   0.008   0.480   0.022
  1675  383.94  607.30     77.96975    -71.19069  22.382   0.007   0.366   0.013
  1676  384.18  298.36     77.96852    -71.17884  23.989   0.032   0.591   0.053
  1677  384.25  755.97     77.97040    -71.19635  23.333   0.010   0.515   0.023
  1678  384.42  339.72     77.96875    -71.18046  23.374   0.013   0.562   0.031
  1679  385.09  809.63     77.97076    -71.19841  19.747   0.003   0.879   0.006
  1680  385.42   58.77     77.96703    -71.16905  22.858   0.006   0.472   0.016
  1681  385.82  560.75     77.96980    -71.18892  22.961   0.010   0.395   0.023
  1682  386.09  980.81     77.97198    -71.20517  24.298   0.030   0.855   0.088
  1683  386.09  873.67     77.97124    -71.20091  24.909   0.041   0.462   0.105
  1684  386.35  928.96     77.97163    -71.20309  24.142   0.015   0.754   0.055
  1685  386.73  522.89     77.96977    -71.18748  24.315   0.020   0.838   0.047
  1686  386.86  278.23     77.96874    -71.17804  23.314   0.027   0.517   0.042
  1687  386.97  968.40     77.97199    -71.20467  23.894   0.013   0.493   0.042
  1688  387.01  422.15     77.96942    -71.18364  24.306   0.021   0.785   0.053
  1689  387.09  691.54     77.97045    -71.19388  24.240   0.022   0.548   0.056
  1690  387.37  137.04     77.96791    -71.17234  22.296   0.016   0.357   0.024
  1691  387.40 1004.41     77.97233    -71.20613  23.268   0.010   0.474   0.022
  1692  387.80  550.28     77.97000    -71.18852  23.294   0.018   0.652   0.043
  1693  387.86  100.25     77.96768    -71.17081  24.282   0.020   0.488   0.041
  1694  388.05  263.22     77.96880    -71.17745  24.649   0.029   0.821   0.088
  1695  388.26  389.31     77.96943    -71.18238  23.312   0.009   0.614   0.020
  1696  388.79  285.75     77.96901    -71.17834  22.106   0.009   0.449   0.017
  1697  388.92  176.69     77.96838    -71.17397  22.287   0.009   0.481   0.016
  1698  388.98  382.34     77.96949    -71.18211  23.897   0.023   0.583   0.042
  1699  389.46  788.37     77.97117    -71.19758  21.893   0.013   0.516   0.019
  1700  389.87  336.84     77.96939    -71.18034  23.012   0.005   0.548   0.017
  1701  390.19  256.02     77.96902    -71.17716  24.425   0.031   0.589   0.079
  1702  390.29  881.16     77.97178    -71.20119  25.151   0.052   0.545   0.111
  1703  390.62  323.80     77.96942    -71.17983  22.372   0.004   0.464   0.011
  1704  390.92  866.64     77.97177    -71.20062  22.971   0.019   0.535   0.030
  1705  390.93  631.08     77.97067    -71.19158  22.179   0.007   0.334   0.013
  1706  391.33   91.03     77.96803    -71.17042  22.770   0.013   0.431   0.022
  1707  391.47  401.32     77.96987    -71.18284  24.479   0.041   0.718   0.076
  1708  391.50  685.37     77.97095    -71.19364  23.671   0.023   0.608   0.056
  1709  391.55  539.32     77.97040    -71.18810  23.705   0.025   1.063   0.075
  1710  391.64  794.37     77.97146    -71.19781  23.760   0.037   0.419   0.059
  1711  391.80  525.68     77.97038    -71.18758  23.003   0.011   0.413   0.019
  1712  392.09  434.05     77.97007    -71.18409  23.710   0.014   0.585   0.035
  1713  392.44  237.89     77.96919    -71.17644  23.630   0.012   0.517   0.025
  1714  392.44  357.02     77.96979    -71.18113  21.796   0.008   0.393   0.013
  1715  392.48  123.66     77.96843    -71.17178  24.115   0.020   0.582   0.038
  1716  392.64  698.47     77.97114    -71.19414  25.153   0.041   0.552   0.129
  1717  392.72  498.07     77.97039    -71.18654  23.096   0.012   0.602   0.022
  1718  392.94   41.80     77.96779    -71.16832  22.338   0.013   0.714   0.075
  1719  393.23  838.93     77.97189    -71.19954  19.431   0.004  -0.079   0.006
  1720  393.30  260.24     77.96942    -71.17733  21.991   0.005   0.355   0.010
  1721  393.32  638.21     77.97098    -71.19185  23.656   0.015   0.308   0.038
  1722  393.67  469.14     77.97040    -71.18543  22.965   0.013   0.411   0.022
  1723  393.73  897.61     77.97230    -71.20184  23.390   0.010   0.503   0.025
  1724  393.88   69.19     77.96816    -71.16949  24.697   0.033   1.126   0.076
  1725  394.02  172.63     77.96897    -71.17380  23.600   0.021   0.396   0.038
  1726  394.21  842.98     77.97202    -71.19969  22.059   0.036   0.331   0.053
  1727  394.49  927.30     77.97258    -71.20301  22.818   0.010   0.332   0.033
  1728  394.79  943.89     77.97273    -71.20368  23.085   0.007   0.415   0.020
  1729  395.01   54.17     77.96816    -71.16885  23.195   0.007   0.469   0.017
  1730  395.04  448.20     77.97048    -71.18463  23.621   0.020   0.718   0.047
  1731  395.13  684.28     77.97138    -71.19360  23.750   0.034   0.427   0.063
  1732  395.22  576.67     77.97098    -71.18951  21.987   0.005   0.392   0.010
  1733  395.40  985.10     77.97312    -71.20533  23.707   0.023   0.817   0.075
  1734  395.44  216.25     77.96942    -71.17557  21.957   0.005   0.476   0.011
  1735  395.49  551.54     77.97092    -71.18856  21.588   0.004   0.383   0.012
  1736  395.50  555.02     77.97093    -71.18869  23.027   0.016   0.371   0.050
  1737  395.62  679.35     77.97142    -71.19341  22.183   0.014   0.474   0.020
  1738  395.77  887.69     77.97247    -71.20144  22.433   0.006   0.382   0.012
  1739  395.89  268.40     77.96978    -71.17765  21.284   0.013   0.390   0.018
  1740  395.96  738.81     77.97171    -71.19567  23.328   0.014   0.486   0.025
  1741  395.99  364.44     77.97025    -71.18141  23.182   0.017   0.456   0.025
  1742  396.58  457.57     77.97070    -71.18499  21.890   0.005   0.413   0.013
  1743  396.59  296.09     77.97000    -71.17874  23.921   0.032   0.570   0.055
  1744  396.62  930.10     77.97285    -71.20312  22.941   0.013   0.602   0.035
  1745  396.64  862.06     77.97242    -71.20044  20.600   0.006   0.525   0.008
  1746  396.85  401.87     77.97051    -71.18285  22.060   0.007   0.429   0.011
  1747  397.20  199.34     77.96953    -71.17488  21.959   0.004   0.665   0.007
  1748  397.35  995.84     77.97344    -71.20577  24.733   0.047   0.867   0.100
  1749  397.36  823.75     77.97229    -71.19894  21.623   0.020   0.425   0.030
  1750  397.44  430.04     77.97070    -71.18394  24.350   0.028   0.785   0.066
  1751  397.65  640.97     77.97151    -71.19195  22.134   0.005   0.225   0.014
  1752  397.80  234.93     77.96982    -71.17632  23.299   0.009   0.414   0.018
  1753  397.89  646.03     77.97156    -71.19214  24.152   0.023   0.548   0.065
  1754  398.08  540.47     77.97119    -71.18814  23.453   0.015   0.408   0.029
  1755  398.17  460.94     77.97091    -71.18512  22.491   0.007   0.522   0.042
  1756  398.78  605.00     77.97151    -71.19058  22.115   0.011   0.534   0.032
  1757  399.21  917.80     77.97308    -71.20263  23.868   0.018   0.396   0.035
  1758  399.44   47.43     77.96864    -71.16857  22.953   0.016   0.433   0.026
  1759  399.56  281.50     77.97029    -71.17817  22.604   0.005   0.497   0.010
  1760  399.57  245.36     77.97009    -71.17673  23.510   0.019   0.625   0.033
  1761  400.02  923.46     77.97321    -71.20285  22.695   0.011   0.537   0.019
  1762  400.26  253.19     77.97022    -71.17704  23.708   0.013   0.613   0.025
  1763  400.50  136.20     77.96950    -71.17230  23.618   0.012   0.419   0.027
  1764  400.65  766.71     77.97240    -71.19674  23.175   0.009   0.496   0.019
  1765  400.96  349.41     77.97078    -71.18082  21.634   0.013   0.634   0.019
  1766  401.07  421.21     77.97110    -71.18359  24.474   0.026   0.616   0.062
  1767  401.23  503.78     77.97143    -71.18674  19.998   0.008   0.246   0.012
  1768  401.27  543.97     77.97158    -71.18827  22.439   0.008   0.553   0.013
  1769  401.96  148.98     77.96977    -71.17283  24.071   0.015   0.585   0.033
  1770  402.03  469.38     77.97140    -71.18543  20.492   0.013   0.266   0.017
  1771  402.50  153.96     77.96987    -71.17303  23.589   0.014   0.497   0.022
  1772  402.58  537.77     77.97172    -71.18803  24.411   0.040   0.454   0.069
  1773  402.67  800.72     77.97280    -71.19804  21.898   0.005   0.285   0.010
  1774  402.71  260.25     77.97056    -71.17732  22.814   0.035   0.540   0.049
  1775  403.65  207.07     77.97036    -71.17519  21.716   0.005   0.773   0.008
  1776  404.18  924.35     77.97371    -71.20288  23.595   0.023   0.610   0.042
  1777  404.25  322.32     77.97105    -71.17977  22.390   0.016   0.634   0.027
  1778  404.45  474.59     77.97171    -71.18563  21.501   0.019   0.394   0.025
  1779  404.52  908.43     77.97365    -71.20225  22.864   0.013   0.380   0.022
  1780  404.78  119.31     77.96990    -71.17160  24.913   0.036   0.488   0.069
  1781  404.83  600.67     77.97221    -71.19041  24.490   0.028   0.838   0.087
  1782  404.84   73.47     77.96953    -71.16967  20.905   0.009   0.155   0.012
  1783  404.95  454.66     77.97169    -71.18487  19.778   0.003   0.151   0.005
  1784  405.62  437.77     77.97171    -71.18422  20.917   0.008   0.224   0.011
  1785  405.84  674.46     77.97262    -71.19321  25.194   0.050   0.589   0.116
  1786  405.85  408.31     77.97162    -71.18309  23.825   0.019   0.602   0.042
  1787  405.88  930.72     77.97396    -71.20314  23.087   0.010   0.429   0.025
  1788  406.25  663.28     77.97262    -71.19278  24.253   0.017   0.297   0.041
  1789  406.50  628.38     77.97252    -71.19146  20.804   0.006   0.191   0.011
  1790  406.80  993.66     77.97454    -71.20567  24.812   0.039   0.907   0.110
  1791  406.99  878.40     77.97375    -71.20106  23.267   0.009   0.424   0.022
  1792  407.18  702.54     77.97289    -71.19428  21.686   0.004   0.243   0.007
  1793  407.18  138.41     77.97033    -71.17239  24.493   0.027   0.789   0.068
  1794  407.51  737.71     77.97308    -71.19562  24.215   0.029   0.555   0.056
  1795  407.95  831.50     77.97359    -71.19923  23.899   0.017   0.276   0.050
  1796  407.96  746.12     77.97317    -71.19594  22.334   0.007   0.451   0.013
  1797  408.00  348.82     77.97163    -71.18079  23.732   0.012   0.567   0.032
  1798  408.35  978.91     77.97461    -71.20507  23.485   0.011   0.547   0.029
  1799  408.45  481.37     77.97221    -71.18588  22.082   0.007   0.490   0.014
  1800  408.94  848.12     77.97380    -71.19988  23.058   0.007   0.458   0.018
  1801  409.29  962.78     77.97459    -71.20442  23.741   0.012   0.521   0.038
  1802  409.37  859.43     77.97392    -71.20032  23.087   0.008   0.464   0.022
  1803  409.62  729.76     77.97330    -71.19531  20.985   0.003   0.328   0.005
  1804  409.78  340.49     77.97180    -71.18047  23.883   0.017   0.541   0.047
  1805  409.80  359.01     77.97189    -71.18119  23.496   0.028   0.603   0.048
  1806  409.94  420.73     77.97216    -71.18357  21.931   0.004   0.766   0.008
  1807  410.09  172.27     77.97092    -71.17378  18.250   0.003   1.122   0.006
  1808  410.10  219.85     77.97122    -71.17571  20.561   0.003   0.950   0.007
  1809  410.65  626.09     77.97300    -71.19137  19.296   0.003   0.866   0.007
  1810  411.02  546.70     77.97276    -71.18836  23.404   0.012   0.579   0.026
  1811  411.30  459.33     77.97247    -71.18504  21.783   0.019   0.482   0.026
  1812  411.70  226.20     77.97145    -71.17596  21.913   0.021   0.369   0.027
  1813  411.92   91.15     77.97054    -71.17042  24.339   0.021   0.622   0.044
  1814  412.03  984.73     77.97509    -71.20530  25.019   0.052   0.739   0.117
  1815  412.21  794.99     77.97391    -71.19781  19.955   0.003   0.840   0.006
  1816  412.21  474.53     77.97264    -71.18562  22.708   0.014   0.731   0.024
  1817  412.30  490.43     77.97271    -71.18622  24.148   0.017   0.172   0.063
  1818  412.34  912.04     77.97460    -71.20238  23.062   0.015   0.567   0.027
  1819  412.37  615.01     77.97317    -71.19095  22.975   0.012   0.591   0.026
  1820  412.62  264.93     77.97178    -71.17750  22.725   0.006   1.368   0.022
  1821  413.15  559.15     77.97306    -71.18883  23.158   0.024   0.386   0.045
  1822  413.18  782.15     77.97396    -71.19731  23.951   0.023   0.633   0.053
  1823  413.98  949.45     77.97505    -71.20387  21.842   0.005   0.531   0.014
  1824  414.46  722.81     77.97384    -71.19504  23.379   0.023   0.598   0.045
  1825  414.59  102.76     77.97096    -71.17091  22.413   0.012   0.409   0.017
  1826  414.83  324.71     77.97234    -71.17985  19.102   0.003   0.599   0.005
  1827  415.20  808.75     77.97433    -71.19834  23.314   0.012   0.479   0.024
  1828  415.46  362.46     77.97258    -71.18132  23.769   0.017   0.547   0.045
  1829  415.55  296.50     77.97229    -71.17875  21.227   0.003   0.210   0.005
  1830  415.79  242.04     77.97203    -71.17659  23.870   0.025   0.518   0.039
  1831  415.81  682.38     77.97383    -71.19350  23.293   0.033   0.494   0.054
  1832  415.95  284.34     77.97228    -71.17827  22.901   0.007   0.462   0.013
  1833  416.05  956.32     77.97535    -71.20415  21.044   0.005   0.214   0.007
  1834  416.23  711.88     77.97400    -71.19462  22.494   0.006   0.485   0.016
  1835  416.35  387.00     77.97279    -71.18226  24.563   0.026   0.645   0.075
  1836  416.48  187.88     77.97179    -71.17441  20.600   0.015   0.094   0.020
  1837  416.86  548.95     77.97346    -71.18844  21.404   0.004   0.749   0.007
  1838  417.08  437.50     77.97308    -71.18420  23.605   0.011   0.496   0.025
  1839  417.60  621.79     77.97381    -71.19120  21.110   0.004   0.363   0.007
  1840  417.63  196.80     77.97199    -71.17477  22.152   0.004   0.550   0.008
  1841  417.87  991.28     77.97583    -71.20556  24.209   0.022   0.651   0.090
  1842  418.33  410.43     77.97313    -71.18316  21.933   0.007   0.778   0.011
  1843  418.40  772.38     77.97453    -71.19693  22.447   0.007   0.394   0.013
  1844  418.47  395.70     77.97308    -71.18260  24.045   0.037   0.724   0.065
  1845  418.62  786.76     77.97463    -71.19749  22.429   0.008   0.424   0.017
  1846  418.64  276.42     77.97256    -71.17795  22.066   0.005   0.549   0.010
  1847  418.82  358.97     77.97297    -71.18118  22.335   0.007   0.457   0.017
  1848  419.09  801.37     77.97476    -71.19805  22.489   0.008   0.423   0.014
  1849  419.32  904.93     77.97538    -71.20209  23.189   0.029   0.456   0.048
  1850  419.48  692.55     77.97431    -71.19388  21.716   0.006   0.591   0.012
  1851  419.51  640.49     77.97411    -71.19190  17.784   0.003  -0.109   0.005
  1852  419.74  106.82     77.97162    -71.17107  21.641   0.009   0.675   0.013
  1853  419.75  830.63     77.97499    -71.19918  22.296   0.006   0.449   0.013
  1854  420.11  265.45     77.97268    -71.17752  24.092   0.015   0.629   0.033
  1855  420.25  536.21     77.97382    -71.18795  22.326   0.014   0.548   0.022
  1856  420.28  155.68     77.97204    -71.17310  23.138   0.018   0.408   0.032
  1857  420.30  718.96     77.97452    -71.19488  20.793   0.003   0.762   0.006
  1858  421.19  259.29     77.97278    -71.17727  23.261   0.009   0.468   0.018
  1859  421.22  280.60     77.97289    -71.17812  22.075   0.010   0.382   0.016
  1860  421.49  680.85     77.97450    -71.19343  23.023   0.026   0.457   0.042
  1861  421.59  870.64     77.97543    -71.20074  22.308   0.005   0.383   0.010
  1862  421.60  549.71     77.97403    -71.18846  22.534   0.029   0.231   0.059
  1863  422.91   96.28     77.97192    -71.17063  25.215   0.069   1.629   0.287
  1864  423.55  341.01     77.97346    -71.18048  22.322   0.007   0.407   0.019
  1865  423.68  781.12     77.97520    -71.19726  22.786   0.012   0.463   0.023
  1866  423.69  477.97     77.97402    -71.18574  18.893   0.004   0.875   0.006
  1867  423.89  227.20     77.97293    -71.17599  21.986   0.004   0.380   0.007
  1868  423.93   65.82     77.97179    -71.16935  23.202   0.013   0.476   0.025
  1869  424.00  674.72     77.97478    -71.19320  22.462   0.015   0.509   0.027
  1870  424.32  700.25     77.97492    -71.19417  19.406   0.002   0.889   0.005
  1871  424.43  302.74     77.97339    -71.17898  22.370   0.007   0.615   0.013
  1872  424.44  324.15     77.97349    -71.17982  24.380   0.065   1.512   0.154
  1873  425.09  485.88     77.97422    -71.18604  22.652   0.012   0.533   0.029
  1874  425.25  886.12     77.97596    -71.20134  22.856   0.009   0.443   0.020
  1875  425.28  181.21     77.97282    -71.17414  21.041   0.002   0.315   0.005
  1876  425.30  528.80     77.97440    -71.18767  23.368   0.010   0.427   0.022
  1877  426.04  815.63     77.97565    -71.19859  23.213   0.012   0.567   0.032
  1878  426.53  719.68     77.97526    -71.19490  23.768   0.023   0.720   0.061
  1879  427.09  714.19     77.97530    -71.19469  23.141   0.013   0.554   0.023
  1880  427.71  402.68     77.97422    -71.18286  22.618   0.007   0.473   0.013
  1881  427.75  827.19     77.97592    -71.19904  19.684   0.005   0.749   0.007
  1882  427.99  763.16     77.97563    -71.19657  24.424   0.022   0.605   0.072
  1883  428.02  969.10     77.97686    -71.20464  20.220   0.003  -0.015   0.005
  1884  428.42  186.94     77.97323    -71.17437  23.540   0.023   0.457   0.037
  1885  428.55   57.73     77.97229    -71.16900  23.691   0.009   0.491   0.025
  1886  428.77  357.45     77.97416    -71.18111  23.355   0.010   0.926   0.072
  1887  429.64  725.38     77.97565    -71.19512  22.343   0.011   0.413   0.019
  1888  429.71  904.27     77.97661    -71.20205  23.118   0.013   0.499   0.025
  1889  429.96  798.16     77.97603    -71.19791  22.248   0.005   0.475   0.011
  1890  430.40  377.28     77.97444    -71.18188  23.082   0.007   0.493   0.018
  1891  430.57  912.84     77.97676    -71.20239  22.952   0.011   0.463   0.020
  1892  431.28  695.59     77.97573    -71.19398  22.285   0.010   0.439   0.018
  1893  431.48  707.70     77.97580    -71.19444  23.444   0.021   0.615   0.039
  1894  431.51  683.18     77.97570    -71.19351  23.386   0.023   0.660   0.084
  1895  432.14  302.68     77.97432    -71.17898  19.654   0.003   0.861   0.005
  1896  432.20  665.03     77.97571    -71.19282  21.500   0.004   0.435   0.008
  1897  432.40  187.64     77.97372    -71.17439  23.501   0.020   0.627   0.048
  1898  432.78  788.49     77.97632    -71.19753  21.464   0.004   0.343   0.006
  1899  432.87  116.98     77.97329    -71.17149  23.133   0.011   0.481   0.019
  1900  433.27  958.61     77.97741    -71.20422  22.540   0.010   0.490   0.020
  1901  433.62  600.17     77.97564    -71.19036  24.668   0.024   0.616   0.088
  1902  434.16  501.13     77.97536    -71.18661  21.570   0.003   0.683   0.006
  1903  434.55   99.72     77.97336    -71.17077  20.490   0.005   0.263   0.007
  1904  434.58  456.44     77.97524    -71.18491  22.702   0.006   0.406   0.013
  1905  434.58  993.77     77.97784    -71.20564  24.937   0.043   0.537   0.137
  1906  434.71  157.38     77.97380    -71.17316  22.394   0.008   0.449   0.018
  1907  434.77  671.54     77.97604    -71.19306  20.389   0.002   0.018   0.005
  1908  434.87  722.15     77.97626    -71.19499  22.132   0.006   0.650   0.013
  1909  434.89  681.04     77.97610    -71.19342  22.907   0.014   0.435   0.024
  1910  435.10  613.73     77.97587    -71.19087  22.729   0.013   0.417   0.019
  1911  435.32  211.10     77.97422    -71.17534  22.288   0.008   0.368   0.014
  1912  435.38  147.64     77.97382    -71.17276  23.497   0.018   0.521   0.033
  1913  435.47  355.68     77.97496    -71.18104  23.411   0.008   0.487   0.017
  1914  435.48  429.54     77.97525    -71.18388  22.712   0.006   0.505   0.013
  1915  435.65  951.05     77.97763    -71.20391  20.986   0.004   0.277   0.007
  1916  435.69  333.42     77.97489    -71.18017  22.081   0.005   0.780   0.016
  1917  435.91  593.65     77.97589    -71.19011  22.562   0.006   0.376   0.011
  1918  436.33  809.10     77.97684    -71.19832  23.437   0.012   0.546   0.027
  1919  436.43  166.12     77.97407    -71.17352  21.873   0.005   0.462   0.008
  1920  436.88  296.78     77.97486    -71.17874  24.100   0.051   0.809   0.084
  1921  436.92  312.91     77.97494    -71.17937  23.247   0.010   0.769   0.027
  1922  437.44  848.00     77.97718    -71.19983  19.907   0.002   0.806   0.005
  1923  437.69  707.87     77.97654    -71.19444  22.254   0.005   0.449   0.011
  1924  438.16  114.80     77.97392    -71.17140  22.677   0.005   0.491   0.011
  1925  438.20  788.27     77.97696    -71.19752  21.616   0.004   0.435   0.008
  1926  438.24  329.98     77.97518    -71.18004  22.431   0.009   0.482   0.022
  1927  438.62  559.40     77.97609    -71.18881  15.777   0.030   1.051   0.036
  1928  438.70  156.77     77.97428    -71.17313  22.963   0.016   0.518   0.025
  1929  438.77  509.43     77.97593    -71.18692  24.424   0.024   0.576   0.057
  1930  438.88  518.70     77.97598    -71.18727  24.469   0.029   0.623   0.072
  1931  438.92  741.92     77.97683    -71.19574  22.868   0.018   0.312   0.033
  1932  439.11  987.36     77.97832    -71.20537  24.315   0.023   0.559   0.057
  1933  439.20  181.68     77.97450    -71.17415  23.832   0.018   0.615   0.030
  1934  439.39  769.49     77.97701    -71.19679  23.217   0.011   0.540   0.030
  1935  439.42  103.15     77.97398    -71.17091  23.601   0.015   0.559   0.029
  1936  439.43  376.01     77.97552    -71.18182  21.824   0.004   0.288   0.007
  1937  439.44   65.56     77.97368    -71.16933  24.336   0.020   0.823   0.044
  1938  439.60  361.99     77.97548    -71.18128  23.929   0.019   0.623   0.043
  1939  439.64  794.98     77.97716    -71.19777  21.250   0.004   0.473   0.007
  1940  440.36  176.62     77.97461    -71.17394  24.293   0.028   0.793   0.056
  1941  440.41  934.93     77.97808    -71.20326  23.446   0.017   0.648   0.030
  1942  440.55  490.26     77.97608    -71.18619  23.136   0.008   0.518   0.019
  1943  440.80  232.46     77.97500    -71.17619  22.871   0.013   0.399   0.023
  1944  440.83  609.45     77.97653    -71.19070  24.247   0.021   0.565   0.049
  1945  440.99  884.85     77.97782    -71.20127  22.759   0.011   0.439   0.020
  1946  441.04  744.38     77.97709    -71.19583  23.040   0.027   0.474   0.048
  1947  441.10  820.50     77.97747    -71.19876  23.849   0.017   0.421   0.043
  1948  441.11   85.72     77.97405    -71.17018  21.815   0.007   0.345   0.010
  1949  441.62  690.65     77.97693    -71.19378  23.704   0.021   0.453   0.038
  1950  441.88  994.29     77.97871    -71.20565  23.623   0.011   0.484   0.030
  1951  441.93  906.25     77.97807    -71.20212  20.115   0.002   0.210   0.005
  1952  442.83   56.01     77.97401    -71.16893  22.760   0.007   0.487   0.013
  1953  442.91  344.38     77.97580    -71.18059  23.352   0.036  -0.027   0.045
  1954  443.00  227.91     77.97524    -71.17601  23.772   0.016   0.653   0.044
  1955  443.36  257.07     77.97544    -71.17717  24.821   0.030   0.572   0.065
  1956  443.65  410.13     77.97616    -71.18313  22.026   0.004   0.437   0.008
  1957  443.71  337.20     77.97587    -71.18031  21.946   0.007   0.384   0.013
  1958  443.81  767.45     77.97753    -71.19671  22.048   0.004   0.893   0.016
  1959  444.20  515.38     77.97660    -71.18714  23.883   0.017   0.499   0.038
  1960  444.34  403.08     77.97621    -71.18286  21.908   0.015   0.331   0.020
  1961  444.55  267.53     77.97564    -71.17758  23.903   0.019   0.834   0.042
  1962  445.15   43.04     77.97418    -71.16837  23.132   0.006   0.582   0.036
  1963  445.16  839.28     77.97805    -71.19948  23.270   0.012   0.429   0.035
  1964  445.35  643.11     77.97719    -71.19197  22.479   0.004   0.370   0.012
  1965  445.36  667.03     77.97729    -71.19288  22.022   0.028   0.458   0.037
  1966  445.52  952.73     77.97882    -71.20396  24.467   0.047   0.518   0.081
  1967  445.66  447.88     77.97654    -71.18457  21.801   0.004   0.382   0.010
  1968  445.70  326.94     77.97606    -71.17991  22.436   0.023   0.470   0.031
  1969  446.43  635.24     77.97729    -71.19167  22.961   0.010   0.425   0.016
  1970  446.47  370.74     77.97634    -71.18161  22.141   0.005   0.371   0.011
  1971  446.62   76.43     77.97465    -71.16979  25.129   0.046   1.011   0.133
  1972  446.97  162.47     77.97532    -71.17336  22.337   0.006   0.464   0.010
  1973  446.98  603.69     77.97724    -71.19047  23.283   0.007   0.548   0.018
  1974  447.00  452.76     77.97672    -71.18475  23.518   0.016   0.543   0.039
  1975  447.12  458.53     77.97675    -71.18497  21.595   0.003   0.273   0.006
  1976  447.39  980.43     77.97925    -71.20508  22.862   0.007   0.447   0.016
  1977  447.44  338.25     77.97632    -71.18035  22.131   0.009   0.515   0.018
  1978  447.86  198.85     77.97566    -71.17484  23.799   0.032   0.701   0.049
  1979  448.49  413.28     77.97675    -71.18324  23.394   0.017   0.536   0.030
  1980  448.60  841.09     77.97847    -71.19955  23.618   0.014   0.475   0.048
  1981  448.63  945.59     77.97913    -71.20367  22.045   0.005   0.411   0.010
  1982  448.70  175.70     77.97562    -71.17390  22.938   0.006   0.439   0.013
  1983  448.95  622.17     77.97754    -71.19117  22.996   0.008   0.447   0.014
  1984  449.61  484.19     77.97714    -71.18595  21.154   0.004   0.347   0.006
  1985  450.00  108.34     77.97531    -71.17113  22.896   0.010   0.619   0.019
  1986  450.52  804.58     77.97850    -71.19813  24.427   0.017   0.573   0.057
  1987  450.81  330.71     77.97669    -71.18005  23.598   0.018   0.517   0.033
  1988  450.93  995.63     77.97979    -71.20569  23.052   0.008   0.442   0.022
  1989  451.08  243.08     77.97630    -71.17661  21.881   0.009   0.388   0.016
  1990  451.16  875.21     77.97897    -71.20088  24.517   0.028   0.756   0.094
  1991  451.18  358.56     77.97685    -71.18113  23.317   0.010   0.595   0.019
  1992  451.18  670.54     77.97799    -71.19300  22.880   0.012   0.338   0.019
  1993  451.85  449.39     77.97728    -71.18462  23.841   0.017   0.586   0.045
  1994  452.34  407.19     77.97718    -71.18300  23.846   0.019   0.469   0.049
  1995  452.50   73.07     77.97533    -71.16965  24.709   0.029   0.874   0.078
  1996  452.63  784.91     77.97865    -71.19737  23.073   0.010   0.450   0.024
  1997  453.08  115.39     77.97573    -71.17142  23.053   0.006   0.429   0.014
  1998  453.13  394.11     77.97723    -71.18250  23.443   0.012   0.566   0.024
  1999  453.81  866.78     77.97923    -71.20054  22.434   0.012  -0.053   0.018
  2000  454.46  795.04     77.97892    -71.19776  24.233   0.025   0.614   0.051
  2001  454.87   80.24     77.97568    -71.16995  24.305   0.020   0.548   0.039
  2002  455.19  596.35     77.97819    -71.19019  21.900   0.012   0.488   0.017
  2003  455.24  674.47     77.97849    -71.19315  23.712   0.019   0.913   0.047
  2004  455.55  384.68     77.97748    -71.18214  23.846   0.013   0.653   0.037
  2005  456.29  818.96     77.97926    -71.19868  22.192   0.011   0.467   0.019
  2006  456.42  545.53     77.97816    -71.18826  23.657   0.027   0.340   0.050
  2007  456.62  441.15     77.97782    -71.18430  21.276   0.003   0.399   0.006
  2008  456.85   60.46     77.97576    -71.16911  24.999   0.034   0.711   0.090
  2009  457.30  260.42     77.97714    -71.17729  23.950   0.017   0.675   0.036
  2010  457.37  152.13     77.97651    -71.17293  22.882   0.006   0.660   0.027
  2011  457.48   48.01     77.97573    -71.16858  23.246   0.016   0.560   0.031
  2012  457.49  718.74     77.97893    -71.19483  21.200   0.003   0.552   0.006
  2013  457.55  680.07     77.97878    -71.19335  22.115   0.006   0.717   0.016
  2014  458.08  147.90     77.97657    -71.17276  22.679   0.006   0.443   0.018
  2015  458.48  848.65     77.97968    -71.19983  24.039   0.018   0.470   0.047
  2016  458.51  732.33     77.97911    -71.19534  23.509   0.012   0.498   0.026
  2017  458.77   51.62     77.97591    -71.16873  23.293   0.016   0.579   0.027
  2018  458.85  740.79     77.97919    -71.19567  23.201   0.009   0.524   0.020
  2019  458.99  749.88     77.97925    -71.19601  21.749   0.004   0.812   0.008
  2020  459.19  877.24     77.97993    -71.20095  24.146   0.020   0.384   0.043
  2021  459.67  820.74     77.97967    -71.19874  20.621   0.003   0.292   0.006
  2022  459.99  266.78     77.97749    -71.17754  23.975   0.018   0.678   0.037
  2023  460.66  375.14     77.97805    -71.18176  25.002   0.032   0.824   0.100
  2024  460.72  990.86     77.98091    -71.20548  23.324   0.010   0.528   0.024
  2025  460.74  931.00     77.98047    -71.20307  23.940   0.020   0.521   0.044
  2026  461.10  785.98     77.97966    -71.19740  21.075   0.003   0.327   0.005
  2027  461.13  611.20     77.97895    -71.19074  24.257   0.025   0.934   0.066
  2028  461.28  457.42     77.97844    -71.18491  24.201   0.026   0.625   0.073
  2029  461.57  433.34     77.97838    -71.18400  22.631   0.006   0.487   0.013
  2030  461.69  694.61     77.97933    -71.19390  21.470   0.006   0.831   0.013
  2031  461.98  205.72     77.97740    -71.17510  23.586   0.011   0.572   0.026
  2032  462.59  997.16     77.98119    -71.20574  23.566   0.016   1.050   0.061
  2033  462.83  718.39     77.97956    -71.19481  23.558   0.022   0.666   0.051
  2034  462.85  316.77     77.97807    -71.17950  22.834   0.006   0.468   0.012
  2035  462.87  758.16     77.97974    -71.19633  24.338   0.036   0.572   0.063
  2036  463.19  470.65     77.97871    -71.18541  22.743   0.007   0.550   0.016
  2037  463.20  577.52     77.97908    -71.18946  24.253   0.036   0.501   0.063
  2038  464.04  334.06     77.97829    -71.18017  23.292   0.010   0.478   0.018
  2039  464.07  684.01     77.97957    -71.19350  19.202   0.003   0.696   0.005
  2040  464.69  424.04     77.97872    -71.18364  20.838   0.006   0.481   0.010
  2041  464.89  280.19     77.97815    -71.17806  19.801   0.004   1.400   0.007
  2042  465.25  435.78     77.97883    -71.18408  23.350   0.009   0.763   0.025
  2043  465.34  945.86     77.98112    -71.20366  22.188   0.005   0.453   0.011
  2044  465.35  969.27     77.98129    -71.20460  22.687   0.005   0.548   0.018
  2045  465.57  881.15     77.98071    -71.20109  23.220   0.022   0.443   0.031
  2046  465.89  456.86     77.97898    -71.18489  22.236   0.006   0.463   0.010
  2047  465.92  906.76     77.98092    -71.20210  22.340   0.009   0.439   0.014
  2048  466.10   59.29     77.97687    -71.16906  22.882   0.009   0.524   0.018
  2049  466.12  727.51     77.97999    -71.19515  22.871   0.008   0.458   0.019
  2050  466.27  350.06     77.97862    -71.18079  23.287   0.011   0.479   0.025
  2051  466.33  676.60     77.97981    -71.19321  22.718   0.015   0.611   0.033
  2052  466.41  695.61     77.97990    -71.19393  20.340   0.002   0.055   0.005
  2053  466.57  926.09     77.98112    -71.20287  22.486   0.011   0.270   0.031
  2054  467.27  405.16     77.97896    -71.18291  18.977   0.003   0.957   0.006
  2055  467.93  171.88     77.97791    -71.17373  23.794   0.018   0.597   0.033
  2056  468.40  587.77     77.97973    -71.18984  24.141   0.017   0.553   0.051
  2057  468.57 1007.39     77.98198    -71.20615  19.568   0.003   0.805   0.006
  2058  468.78  844.45     77.98088    -71.19965  23.408   0.043   0.504   0.065
  2059  469.19  245.24     77.97849    -71.17668  23.348   0.010   0.501   0.019
  2060  469.19  332.17     77.97890    -71.18009  22.835   0.008   0.455   0.016
  2061  469.24  890.83     77.98121    -71.20147  22.000   0.017   0.405   0.025
  2062  469.46  202.86     77.97829    -71.17498  22.516   0.007   0.503   0.010
  2063  470.05  310.27     77.97891    -71.17924  22.838   0.006   0.589   0.016
  2064  470.42  793.50     77.98081    -71.19767  23.939   0.026   0.684   0.053
  2065  470.45   90.76     77.97765    -71.17038  22.623   0.006   0.427   0.010
  2066  470.45  155.46     77.97811    -71.17306  21.543   0.009   0.300   0.012
  2067  470.62  776.79     77.98075    -71.19703  23.032   0.018   0.546   0.035
  2068  470.78  994.12     77.98213    -71.20560  22.147   0.006   0.533   0.012
  2069  471.01  217.15     77.97855    -71.17556  23.463   0.021   0.578   0.032
  2070  471.11  523.83     77.97984    -71.18742  22.989   0.007   0.469   0.020
  2071  471.97  143.80     77.97822    -71.17258  24.271   0.060   0.871   0.086
  2072  472.18  251.22     77.97888    -71.17691  23.302   0.009   0.511   0.019
  2073  472.21  107.80     77.97799    -71.17109  22.621   0.007   0.510   0.013
  2074  472.51  599.41     77.98026    -71.19028  23.761   0.014   0.553   0.041
  2075  472.68  315.58     77.97924    -71.17944  22.126   0.006   0.380   0.010
  2076  472.73  639.93     77.98043    -71.19181  22.235   0.007   0.365   0.012
  2077  472.85  228.38     77.97884    -71.17600  23.178   0.009   0.512   0.019
  2078  472.93  281.79     77.97912    -71.17812  22.285   0.007   0.834   0.017
  2079  472.96  321.25     77.97930    -71.17966  23.490   0.011   0.583   0.031
  2080  473.35  988.42     77.98239    -71.20537  21.495   0.004   0.386   0.010
  2081  473.79  178.40     77.97866    -71.17399  23.488   0.011   0.491   0.022
  2082  473.80  786.50     77.98117    -71.19740  20.807   0.004   0.171   0.006
  2083  473.97  577.55     77.98036    -71.18945  23.166   0.010   0.464   0.023
  2084  474.42  929.27     77.98208    -71.20298  24.340   0.029   0.485   0.065
  2085  474.66  497.94     77.98017    -71.18644  22.446   0.005   0.438   0.011
  2086  474.71  475.37     77.98010    -71.18558  19.987   0.003   0.119   0.005
  2087  474.85  435.92     77.97998    -71.18408  22.593   0.006   0.507   0.016
  2088  475.54  743.36     77.98118    -71.19574  25.033   0.042   0.767   0.124
  2089  475.83  298.61     77.97955    -71.17878  24.176   0.021   0.640   0.039
  2090  476.19  506.63     77.98038    -71.18676  23.115   0.016   0.494   0.025
  2091  476.46   57.36     77.97811    -71.16897  23.897   0.019   0.651   0.037
  2092  476.46  183.05     77.97901    -71.17418  23.579   0.014   0.522   0.025
  2093  476.47  864.42     77.98190    -71.20042  23.279   0.024   0.155   0.063
  2094  476.49  946.91     77.98245    -71.20369  21.041   0.005   0.402   0.008
  2095  476.88  629.93     77.98089    -71.19143  24.127   0.034   0.490   0.061
  2096  476.91  811.57     77.98167    -71.19836  21.911   0.004   0.333   0.008
  2097  477.34  924.05     77.98239    -71.20277  23.198   0.015   0.470   0.032
  2098  477.40  686.75     77.98116    -71.19358  21.665   0.005   0.793   0.012
  2099  477.43  330.46     77.97988    -71.18002  22.682   0.017   0.462   0.025
  2100  477.50  405.24     77.98018    -71.18290  22.707   0.013   0.609   0.025
  2101  478.40  374.39     77.98017    -71.18172  23.011   0.014   0.497   0.022
  2102  478.91   81.88     77.97861    -71.17000  22.978   0.031   0.444   0.041
  2103  479.13  257.16     77.97974    -71.17714  23.088   0.008   0.454   0.019
  2104  479.26  761.45     77.98170    -71.19643  21.788   0.004   0.478   0.007
  2105  479.39  436.59     77.98052    -71.18410  23.011   0.007   0.461   0.020
  2106  479.46  711.88     77.98151    -71.19453  24.302   0.024   0.834   0.069
  2107  479.47  597.14     77.98108    -71.19018  23.680   0.018   0.491   0.033
  2108  479.47  664.42     77.98132    -71.19273  22.395   0.014   0.420   0.020
  2109  479.58  546.65     77.98092    -71.18827  23.942   0.020   0.583   0.041
  2110  479.97  241.23     77.97976    -71.17651  23.358   0.016   0.663   0.049
  2111  480.08  497.75     77.98082    -71.18642  24.114   0.020   0.586   0.045
  2112  480.17  771.72     77.98186    -71.19682  22.810   0.011   0.505   0.024
  2113  480.53  195.54     77.97958    -71.17468  22.280   0.008   0.491   0.012
  2114  481.11  144.29     77.97933    -71.17259  19.823   0.003   0.919   0.005
  2115  481.16  396.78     77.98059    -71.18257  23.604   0.026   0.386   0.039
  2116  481.17  209.76     77.97974    -71.17525  25.341   0.062   1.465   0.349
  2117  481.23  928.83     77.98288    -71.20296  21.871   0.006   0.295   0.011
  2118  481.94  160.27     77.97953    -71.17325  23.167   0.032   0.564   0.048
  2119  482.24  502.85     77.98109    -71.18661  24.018   0.021   0.611   0.043
  2120  482.30  382.60     77.98067    -71.18203  23.443   0.014   0.552   0.033
  2121  482.45  699.92     77.98182    -71.19407  23.828   0.017   0.448   0.035
  2122  482.48  656.32     77.98165    -71.19242  22.891   0.024   0.430   0.042
  2123  482.63  222.76     77.97998    -71.17577  21.636   0.010   0.558   0.014
  2124  482.98  271.37     77.98027    -71.17770  24.164   0.018   0.714   0.051
  2125  483.09  364.24     77.98069    -71.18132  22.462   0.008   0.442   0.014
  2126  483.51  779.42     77.98229    -71.19711  23.851   0.017   0.588   0.044
  2127  483.88  516.65     77.98133    -71.18713  21.924   0.011   0.561   0.019
  2128  483.89  918.98     77.98313    -71.20256  21.033   0.007   0.331   0.012
  2129  484.04  133.42     77.97961    -71.17215  23.956   0.020   0.703   0.043
  2130  484.78  635.43     77.98185    -71.19162  22.754   0.008   0.436   0.017
  2131  484.88  674.81     77.98201    -71.19312  22.795   0.007   0.409   0.013
  2132  484.95  457.12     77.98126    -71.18487  23.333   0.013   0.543   0.026
  2133  485.17  532.56     77.98154    -71.18773  23.117   0.009   0.494   0.020
  2134  485.36  829.15     77.98276    -71.19903  22.929   0.010   0.411   0.018
  2135  485.43  803.32     77.98263    -71.19803  22.156   0.004   0.343   0.010
  2136  485.61  751.17     77.98241    -71.19602  24.564   0.026   0.499   0.091
  2137  486.57  253.62     77.98062    -71.17699  22.839   0.006   0.227   0.012
  2138  486.77  410.14     77.98131    -71.18308  21.042   0.004   0.745   0.007
  2139  487.08  231.24     77.98056    -71.17610  21.286   0.006   0.493   0.011
  2140  487.24   57.30     77.97942    -71.16896  22.723   0.008   0.425   0.016
  2141  487.42  486.10     77.98165    -71.18597  24.556   0.028   0.349   0.055
  2142  487.53  367.73     77.98124    -71.18145  22.553   0.019   0.191   0.044
  2143  487.79  854.72     77.98319    -71.20002  17.628   0.003   1.196   0.008
  2144  488.13  893.25     77.98346    -71.20154  23.346   0.023   0.487   0.053
  2145  488.26  519.28     77.98186    -71.18723  19.569   0.003   0.866   0.005
  2146  488.28  964.86     77.98398    -71.20439  24.311   0.041   0.941   0.087
  2147  488.45  105.48     77.97994    -71.17099  23.306   0.020   0.501   0.041
  2148  488.51  647.70     77.98233    -71.19208  23.607   0.018   0.504   0.038
  2149  488.96  846.88     77.98328    -71.19972  20.764   0.018   0.994   0.036
  2150  489.03  707.25     77.98263    -71.19434  24.782   0.035   0.295   0.081
  2151  489.06  202.03     77.98064    -71.17493  22.559   0.005   0.445   0.011
  2152  489.28  360.59     77.98142    -71.18117  24.340   0.026   0.738   0.068
  2153  489.31  439.15     77.98171    -71.18418  23.052   0.025   0.521   0.038
  2154  489.43  369.69     77.98147    -71.18152  21.517   0.020   0.478   0.032
  2155  489.63  737.00     77.98282    -71.19548  23.910   0.014   0.420   0.035
  2156  490.01  979.45     77.98430    -71.20498  23.227   0.010   0.456   0.027
  2157  490.67  492.13     77.98206    -71.18620  23.743   0.017   0.511   0.035
  2158  490.95  927.75     77.98403    -71.20290  21.861   0.008   0.340   0.013
  2159  491.34  554.17     77.98235    -71.18854  21.521   0.030   0.366   0.039
  2160  491.44  712.16     77.98293    -71.19453  22.558   0.007   0.498   0.014
  2161  491.61  627.56     77.98263    -71.19132  23.944   0.035   0.527   0.061
  2162  491.63  653.22     77.98273    -71.19229  25.333   0.066   0.977   0.171
  2163  491.70  281.99     77.98137    -71.17811  21.670   0.003   0.374   0.006
  2164  491.79  865.47     77.98373    -71.20044  22.967   0.042   1.083   0.068
  2165  492.04  114.29     77.98044    -71.17135  21.284   0.020   0.638   0.026
  2166  492.87  954.29     77.98444    -71.20396  20.697   0.004   0.355   0.006
  2167  493.08  178.96     77.98099    -71.17400  23.411   0.017   0.651   0.041
  2168  493.46  993.40     77.98482    -71.20554  22.775   0.008   0.394   0.013
  2169  493.77  358.93     77.98195    -71.18110  23.562   0.023   0.558   0.048
  2170  494.28  894.12     77.98420    -71.20156  24.251   0.057   0.697   0.082
  2171  494.40  319.49     77.98186    -71.17957  20.892   0.004   0.432   0.006
  2172  494.43  331.05     77.98191    -71.18002  24.094   0.021   0.823   0.062
  2173  494.48  769.20     77.98354    -71.19670  24.096   0.018   0.724   0.054
  2174  494.54   69.12     77.98040    -71.16946  24.150   0.024   0.598   0.051
  2175  494.68  578.15     77.98282    -71.18944  24.359   0.025   0.627   0.054
  2176  494.95  449.06     77.98242    -71.18455  21.217   0.004   0.283   0.007
  2177  495.09  904.34     77.98436    -71.20197  25.047   0.057   0.517   0.128
  2178  495.35  493.66     77.98262    -71.18625  21.850   0.007   0.475   0.011
  2179  495.45   43.94     77.98031    -71.16839  23.548   0.016   0.528   0.030
  2180  495.54  267.67     77.98176    -71.17754  23.687   0.012   0.501   0.033
  2181  495.58  822.84     77.98394    -71.19877  23.272   0.009   0.430   0.018
  2182  495.97  701.08     77.98342    -71.19410  23.382   0.011   0.576   0.030
  2183  496.35  657.94     77.98330    -71.19246  23.354   0.012   0.394   0.025
  2184  496.88  220.56     77.98168    -71.17567  24.409   0.024   0.668   0.057
  2185  496.98  553.40     77.98301    -71.18851  22.991   0.032   0.312   0.051
  2186  497.21  811.86     77.98407    -71.19834  25.382   0.054  -0.037   0.133
  2187  497.40  465.91     77.98277    -71.18519  21.905   0.006   0.438   0.011
  2188  497.51  873.00     77.98445    -71.20073  23.519   0.013   0.389   0.033
  2189  497.57  138.40     77.98127    -71.17234  23.216   0.011   0.486   0.019
  2190  497.98  985.13     77.98529    -71.20520  23.813   0.021   0.549   0.049
  2191  498.00  191.61     77.98166    -71.17451  24.586   0.035   0.690   0.063
  2192  498.09  593.42     77.98328    -71.19002  23.685   0.012   0.549   0.035
  2193  498.14  133.15     77.98131    -71.17212  23.359   0.008   0.457   0.026
  2194  498.20   75.92     77.98090    -71.16974  23.949   0.024   0.772   0.042
  2195  498.28  275.09     77.98213    -71.17783  24.014   0.021   0.725   0.036
  2196  498.61  922.19     77.98490    -71.20267  22.784   0.009   0.442   0.023
  2197  498.68  227.26     77.98194    -71.17593  24.334   0.026   0.744   0.054
  2198  498.74  523.85     77.98312    -71.18739  22.502   0.007   0.607   0.020
  2199  499.11  263.36     77.98217    -71.17737  22.277   0.017   0.395   0.027
  2200  499.29  909.56     77.98489    -71.20217  23.663   0.012   0.548   0.031
  2201  499.60  684.40     77.98379    -71.19346  23.256   0.010   0.598   0.025
  2202  499.77  315.90     77.98249    -71.17943  19.774   0.004   0.836   0.006
  2203  499.78  556.50     77.98336    -71.18862  22.497   0.035   0.467   0.050
  2204  500.17  475.76     77.98313    -71.18556  21.229   0.013   0.773   0.019
  2205  500.81  234.46     77.98223    -71.17622  25.081   0.040   0.756   0.116
  2206  500.98  436.11     77.98309    -71.18405  24.050   0.039   0.724   0.065
  2207  501.09  336.20     77.98273    -71.18021  24.273   0.026   0.453   0.051
  2208  501.17  163.68     77.98187    -71.17337  24.903   0.031   0.712   0.075
  2209  501.17  312.17     77.98264    -71.17928  22.186   0.023   0.593   0.032
  2210  501.18  728.30     77.98415    -71.19513  23.088   0.033   0.476   0.054
  2211  501.52  512.79     77.98342    -71.18696  23.283   0.011   0.597   0.029
  2212  501.58  269.06     77.98249    -71.17759  24.714   0.033   0.456   0.060
  2213  502.46  889.22     77.98514    -71.20136  22.636   0.008   0.501   0.017
  2214  502.54  133.55     77.98184    -71.17214  23.252   0.007   0.537   0.023
  2215  502.69  981.44     77.98582    -71.20504  21.464   0.008   0.519   0.011
  2216  502.90  206.01     77.98233    -71.17508  23.878   0.015   0.724   0.037
  2217  503.29  127.94     77.98190    -71.17191  23.216   0.006   0.480   0.018
  2218  503.37  693.82     77.98427    -71.19381  21.475   0.004   0.325   0.007
  2219  503.61  192.81     77.98234    -71.17455  23.088   0.021   0.439   0.031
  2220  503.61  599.69     77.98396    -71.19025  23.001   0.019   0.454   0.037
  2221  503.96  442.91     77.98347    -71.18431  20.507   0.003   0.182   0.006
  2222  504.44 1002.55     77.98620    -71.20590  24.167   0.019   0.646   0.043
  2223  504.44  743.72     77.98461    -71.19571  21.718   0.010   0.382   0.016
  2224  504.94  178.26     77.98241    -71.17396  22.330   0.008   0.528   0.012
  2225  505.56  522.17     77.98393    -71.18731  21.135   0.005   0.216   0.008
  2226  505.68  218.35     77.98273    -71.17557  22.063   0.005   0.473   0.007
  2227  505.88  257.14     77.98295    -71.17711  22.503   0.009   0.531   0.014
  2228  506.23  799.35     77.98508    -71.19785  22.397   0.007   0.334   0.012
  2229  506.31  526.31     77.98403    -71.18747  21.946   0.008   0.644   0.016
  2230  506.38  397.93     77.98360    -71.18259  19.184   0.004  -0.041   0.007
  2231  506.67  514.11     77.98403    -71.18701  22.126   0.006   0.352   0.010
  2232  506.69   41.87     77.98165    -71.16830  23.098   0.019  -0.200   0.166
  2233  506.88  771.72     77.98502    -71.19678  22.854   0.024   0.512   0.035
  2234  507.12  991.92     77.98643    -71.20546  23.551   0.013   0.545   0.032
  2235  507.25  350.14     77.98352    -71.18075  23.491   0.013   0.429   0.023
  2236  507.46  360.23     77.98359    -71.18113  22.381   0.012   0.374   0.017
  2237  507.64  632.39     77.98455    -71.19148  23.116   0.009   0.454   0.014
  2238  508.48  379.95     77.98379    -71.18189  22.789   0.004   0.470   0.016
  2239  508.84  852.53     77.98567    -71.19991  18.875   0.004   0.812   0.007
  2240  508.88   71.47     77.98216    -71.16955  23.733   0.014   0.635   0.035
  2241  508.95  504.29     77.98427    -71.18663  23.158   0.009   0.490   0.016
  2242  508.98  605.26     77.98461    -71.19045  23.550   0.033   0.475   0.054
  2243  509.10  953.38     77.98636    -71.20390  20.804   0.005   0.358   0.008
  2244  509.40  415.29     77.98402    -71.18325  22.766   0.013   0.418   0.024
  2245  509.58  482.19     77.98427    -71.18579  22.241   0.006   0.399   0.010
  2246  509.82   93.83     77.98244    -71.17049  24.209   0.020   0.516   0.041
  2247  510.01  700.77     77.98509    -71.19407  24.318   0.031   0.706   0.080
  2248  510.08  734.60     77.98523    -71.19535  23.381   0.011   0.540   0.029
  2249  510.75  179.95     77.98312    -71.17402  23.705   0.016   0.595   0.039
  2250  510.92  536.91     77.98461    -71.18786  22.224   0.005   0.461   0.011
  2251  511.21  488.54     77.98449    -71.18603  24.017   0.021   0.411   0.045
  2252  511.29  757.43     77.98548    -71.19623  21.858   0.003   0.456   0.007
  2253  511.55  116.88     77.98282    -71.17144  23.220   0.008   0.486   0.027
  2254  511.60  915.55     77.98639    -71.20239  23.120   0.006   0.455   0.017
  2255  511.89  265.16     77.98371    -71.17742  24.031   0.034   0.665   0.068
  2256  512.56  195.05     77.98343    -71.17463  24.330   0.024   0.687   0.057
  2257  512.58  981.00     77.98699    -71.20501  23.390   0.012   0.388   0.024
  2258  512.90  590.35     77.98503    -71.18988  23.127   0.008   0.482   0.017
  2259  513.37  318.83     77.98413    -71.17952  23.688   0.016   0.493   0.036
  2260  513.61  688.51     77.98546    -71.19359  23.313   0.011   0.510   0.023
  2261  513.73  133.91     77.98319    -71.17214  22.661   0.018   0.703   0.030
  2262  514.12  628.02     77.98530    -71.19130  24.416   0.024   0.813   0.057
  2263  514.40  433.66     77.98468    -71.18394  22.568   0.009   0.420   0.016
  2264  514.49  935.35     77.98687    -71.20317  23.532   0.013   0.518   0.027
  2265  514.64  919.08     77.98677    -71.20252  23.756   0.013   0.775   0.031
  2266  514.78   88.57     77.98300    -71.17026  24.730   0.029   0.664   0.081
  2267  514.91  358.18     77.98447    -71.18105  23.702   0.017   0.743   0.035
  2268  515.32  555.67     77.98520    -71.18856  23.515   0.012   0.527   0.022
  2269  515.44  451.10     77.98487    -71.18460  23.439   0.039   0.449   0.055
  2270  515.70  763.54     77.98603    -71.19645  24.604   0.030   0.936   0.085
  2271  515.95  440.52     77.98489    -71.18420  22.778   0.029   0.504   0.047
  2272  516.34  659.55     77.98568    -71.19249  19.172   0.003   0.930   0.005
  2273  516.39   43.26     77.98284    -71.16835  20.433   0.002   0.259   0.016
  2274  516.64  291.02     77.98440    -71.17843  21.598   0.018   0.456   0.025
  2275  516.83  510.86     77.98523    -71.18687  23.682   0.028   0.480   0.047
  2276  516.84  405.10     77.98487    -71.18285  20.944   0.003   0.155   0.005
  2277  517.47   58.93     77.98310    -71.16901  22.114   0.005   0.369   0.008
  2278  517.54   75.65     77.98324    -71.16972  23.434   0.024   0.634   0.039
  2279  517.58  324.69     77.98466    -71.17975  23.213   0.007   0.405   0.022
  2280  517.68  130.68     77.98365    -71.17201  22.723   0.021   0.388   0.036
  2281  517.90  163.67     77.98389    -71.17336  24.452   0.022   0.417   0.055
  2282  517.94  940.40     77.98732    -71.20337  23.811   0.016   0.443   0.036
  2283  518.02  794.46     77.98645    -71.19764  23.626   0.013   0.536   0.031
  2284  518.21  114.92     77.98361    -71.17136  20.528   0.003   0.927   0.005
  2285  518.21  269.17     77.98449    -71.17757  23.964   0.028   0.498   0.049
  2286  518.33  924.39     77.98725    -71.20273  24.668   0.047   0.652   0.070
  2287  519.60  499.53     77.98552    -71.18644  24.106   0.027   0.500   0.050
  2288  519.86   66.23     77.98345    -71.16932  23.415   0.012   0.567   0.022
  2289  519.87  333.85     77.98497    -71.18010  23.799   0.024   1.083   0.065
  2290  519.95  829.29     77.98686    -71.19899  17.601   0.016   1.325   0.022
  2291  520.08  456.84     77.98544    -71.18482  23.573   0.035   0.595   0.050
  2292  520.16  353.19     77.98508    -71.18085  22.665   0.007   0.353   0.013
  2293  520.16  862.76     77.98707    -71.20029  22.294   0.016   0.371   0.024
  2294  520.73  777.47     77.98669    -71.19698  23.172   0.011   0.490   0.023
  2295  521.02  121.13     77.98399    -71.17161  22.510   0.008   0.468   0.017
  2296  521.57  962.22     77.98791    -71.20424  22.952   0.012   0.378   0.018
  2297  521.65  132.91     77.98414    -71.17210  19.799   0.002   0.037   0.005
  2298  521.71  548.32     77.98593    -71.18828  22.527   0.005   0.415   0.010
  2299  522.04  625.65     77.98623    -71.19120  22.649   0.008   0.517   0.016
  2300  522.10  474.13     77.98574    -71.18547  23.694   0.010   1.361   0.067
  2301  522.32  304.25     77.98514    -71.17895  23.050   0.009   0.437   0.019
  2302  522.45  596.90     77.98618    -71.19011  24.118   0.018   0.816   0.049
  2303  522.62  993.36     77.98828    -71.20550  23.551   0.014   0.650   0.031
  2304  522.62  144.40     77.98433    -71.17257  18.444   0.003   0.999   0.006
  2305  523.10  611.69     77.98631    -71.19067  24.341   0.020   0.778   0.062
  2306  523.10  838.20     77.98728    -71.19933  22.031   0.051   0.419   0.067
  2307  523.23  236.43     77.98493    -71.17627  21.561   0.004   0.473   0.007
  2308  523.25  494.20     77.98594    -71.18623  23.030   0.008   0.408   0.018
  2309  523.32  914.96     77.98778    -71.20235  22.986   0.010   0.372   0.020
  2310  523.44  580.71     77.98624    -71.18950  24.479   0.021   0.697   0.073
  2311  523.68  686.77     77.98665    -71.19351  22.996   0.014   0.505   0.020
  2312  524.29  783.64     77.98714    -71.19721  21.959   0.007   0.426   0.012
  2313  524.40  465.71     77.98598    -71.18515  22.383   0.007   0.427   0.012
  2314  524.65  387.73     77.98574    -71.18217  21.678   0.005   0.297   0.010
  2315  524.85  362.03     77.98567    -71.18118  22.203   0.013   0.448   0.019
  2316  524.94  318.70     77.98551    -71.17950  23.590   0.016   0.476   0.032
  2317  525.34   82.36     77.98423    -71.17000  22.151   0.005   0.386   0.010
  2318  525.38  943.46     77.98822    -71.20348  22.704   0.013   0.510   0.019
  2319  525.75  412.26     77.98596    -71.18311  23.999   0.024   0.664   0.059
  2320  526.24  259.88     77.98541    -71.17720  23.803   0.018   0.597   0.041
  2321  526.59  419.56     77.98609    -71.18339  20.943   0.004   0.304   0.007
  2322  526.62  876.96     77.98792    -71.20084  21.782   0.004   0.331   0.008
  2323  526.91  628.10     77.98682    -71.19128  21.764   0.005   0.426   0.010
  2324  527.27  860.60     77.98790    -71.20020  24.292   0.020   0.368   0.039
  2325  527.71  687.50     77.98713    -71.19353  22.510   0.008   0.451   0.013
  2326  528.52  762.14     77.98754    -71.19638  22.145   0.009   0.432   0.014
  2327  528.86  894.25     77.98830    -71.20152  18.579   0.004   1.073   0.007
  2328  529.09  699.42     77.98734    -71.19398  24.859   0.035   0.633   0.082
  2329  529.86   97.75     77.98489    -71.17064  22.059   0.004   0.402   0.007
  2330  530.60  852.71     77.98825    -71.19988  24.305   0.026   0.359   0.056
  2331  530.69  314.55     77.98618    -71.17934  23.485   0.013   0.441   0.023
  2332  530.80  768.40     77.98784    -71.19662  24.096   0.027   0.639   0.048
  2333  530.86  620.18     77.98726    -71.19098  22.133   0.007   0.408   0.011
  2334  530.90  354.63     77.98636    -71.18089  23.204   0.014   0.556   0.024
  2335  531.30  538.80     77.98704    -71.18790  22.857   0.019   0.448   0.029
  2336  531.30  336.96     77.98634    -71.18021  19.252   0.002   0.603   0.005
  2337  531.39  393.88     77.98657    -71.18240  24.159   0.034   0.407   0.060
  2338  531.51  525.99     77.98702    -71.18742  24.364   0.041   0.419   0.070
  2339  531.67  740.25     77.98782    -71.19554  21.969   0.004   0.583   0.008
  2340  531.86  708.23     77.98770    -71.19432  25.261   0.064   0.356   0.141
  2341  531.95  967.38     77.98918    -71.20443  24.630   0.043   0.690   0.068
  2342  532.45  914.73     77.98886    -71.20232  23.900   0.022   0.767   0.047
  2343  532.45  990.17     77.98942    -71.20536  23.927   0.016   0.678   0.033
  2344  532.67  777.40     77.98810    -71.19696  22.513   0.010   0.423   0.016
  2345  533.45  208.56     77.98601    -71.17515  22.834   0.008   0.468   0.020
  2346  533.91  502.29     77.98723    -71.18652  22.204   0.006   0.355   0.010
  2347  534.09  693.45     77.98791    -71.19375  25.283   0.059   0.304   0.100
  2348  534.17  715.80     77.98801    -71.19460  23.098   0.007   0.424   0.019
  2349  534.29   88.51     77.98536    -71.17025  24.829   0.027   0.723   0.090
  2350  534.31  621.50     77.98767    -71.19102  23.102   0.012   0.463   0.026
  2351  534.68  298.82     77.98659    -71.17872  24.339   0.019   0.708   0.067
  2352  534.81  414.86     77.98705    -71.18320  24.988   0.050   0.830   0.119
  2353  535.07  182.70     77.98606    -71.17411  20.974   0.005   0.456   0.017
  2354  535.12   97.29     77.98552    -71.17061  23.503   0.013   0.548   0.026
  2355  535.76  379.26     77.98704    -71.18183  23.240   0.015   0.351   0.036
  2356  535.76  220.51     77.98635    -71.17563  21.054   0.006   0.892   0.008
  2357  535.91  518.44     77.98752    -71.18713  22.070   0.013   0.380   0.022
  2358  536.27  197.22     77.98629    -71.17469  24.494   0.039   0.952   0.080
  2359  536.44  863.67     77.98901    -71.20030  23.690   0.012   0.585   0.029
  2360  537.19  453.09     77.98746    -71.18465  23.456   0.014   0.494   0.030
  2361  537.53  527.79     77.98774    -71.18748  22.386   0.012   0.590   0.018
  2362  537.55  165.91     77.98626    -71.17343  23.888   0.015   0.570   0.035
  2363  537.63  209.09     77.98652    -71.17517  23.492   0.021   0.506   0.041
  2364  538.11  950.43     77.98978    -71.20374  23.296   0.009   0.458   0.017
  2365  538.49  392.04     77.98741    -71.18232  23.211   0.009   0.505   0.018
  2366  538.53 1004.74     77.99027    -71.20594  20.744   0.013   0.180   0.018
  2367  538.59  113.28     77.98605    -71.17127  23.165   0.009   0.431   0.016
  2368  538.77  824.29     77.98906    -71.19876  21.547   0.006   0.230   0.010
  2369  538.87  591.60     77.98811    -71.18989  24.690   0.045   0.259   0.072
  2370  538.98  152.55     77.98635    -71.17288  22.017   0.010   0.357   0.014
  2371  539.17  880.39     77.98943    -71.20096  23.224   0.009   0.380   0.025
  2372  539.18  758.12     77.98878    -71.19621  22.947   0.011   0.504   0.017
  2373  539.19  380.62     77.98745    -71.18188  22.791   0.015   0.521   0.033
  2374  539.25  246.96     77.98690    -71.17667  22.861   0.017   0.494   0.030
  2375  539.59  321.07     77.98727    -71.17958  23.611   0.012   0.425   0.027
  2376  539.63  520.22     77.98797    -71.18719  21.340   0.006   0.346   0.011
  2377  539.85  260.01     77.98704    -71.17719  24.454   0.032   0.700   0.080
  2378  540.29  478.35     77.98791    -71.18560  19.392   0.003   0.862   0.007
  2379  540.33  582.02     77.98825    -71.18952  23.742   0.013   0.423   0.025
  2380  540.49  408.19     77.98770    -71.18293  21.793   0.004   0.804   0.008
  2381  540.53  711.80     77.98875    -71.19444  24.162   0.028   0.425   0.060
  2382  540.55  666.29     77.98857    -71.19271  23.843   0.015   0.531   0.037
  2383  541.72  792.03     77.98925    -71.19751  23.999   0.014   0.482   0.035
  2384  541.75  904.73     77.98989    -71.20191  23.342   0.015   0.409   0.027
  2385  542.13  297.14     77.98747    -71.17864  24.583   0.042   0.486   0.078
  2386  542.18   91.03     77.98633    -71.17035  22.823   0.008   0.516   0.013
  2387  543.08  916.24     77.99013    -71.20237  23.974   0.016   0.444   0.030
  2388  543.38   43.03     77.98611    -71.16832  21.915   0.005   0.423   0.027
  2389  544.20  586.80     77.98873    -71.18970  24.342   0.023   0.615   0.045
  2390  544.21  676.53     77.98904    -71.19309  22.576   0.017   0.595   0.024
  2391  544.38  402.61     77.98814    -71.18271  21.232   0.004   0.326   0.007
  2392  544.46  198.63     77.98728    -71.17474  21.166   0.003   0.426   0.005
  2393  544.48  172.04     77.98713    -71.17367  22.252   0.039   0.497   0.051
  2394  544.53  373.83     77.98806    -71.18161  21.158   0.003   0.310   0.005
  2395  544.55  501.50     77.98849    -71.18647  23.564   0.012   0.382   0.038
  2396  544.84  561.61     77.98872    -71.18874  23.021   0.009   0.533   0.025
  2397  544.96  275.66     77.98772    -71.17780  18.319   0.002   0.616   0.004
  2398  545.72  146.49     77.98713    -71.17263  23.348   0.010   0.492   0.023
  2399  546.11  505.41     77.98869    -71.18662  23.353   0.009   0.647   0.037
  2400  546.17  887.34     77.99030    -71.20122  22.562   0.008   0.487   0.022
  2401  546.48  473.45     77.98863    -71.18541  22.431   0.007   0.438   0.016
  2402  546.50  520.94     77.98879    -71.18721  23.049   0.011   0.498   0.022
  2403  546.57  432.76     77.98851    -71.18386  23.965   0.018   0.627   0.045
  2404  546.73  211.18     77.98762    -71.17524  24.194   0.022   0.718   0.048
  2405  546.96   94.26     77.98693    -71.17048  22.840   0.008   0.543   0.016
  2406  547.14  188.55     77.98755    -71.17433  23.612   0.024   0.609   0.057
  2407  547.47  269.64     77.98799    -71.17756  21.717   0.012   0.936   0.027
  2408  547.65  651.88     77.98936    -71.19215  25.081   0.040   0.554   0.074
  2409  548.61  491.48     77.98894    -71.18609  20.852   0.003   0.339   0.005
  2410  548.69  368.19     77.98854    -71.18139  23.338   0.012   0.662   0.032
  2411  548.78  809.56     77.99017    -71.19818  20.217   0.005   0.073   0.008
  2412  548.79  100.66     77.98720    -71.17074  21.856   0.005   0.690   0.011
  2413  548.83  607.07     77.98934    -71.19046  22.068   0.005   0.339   0.008
  2414  548.96  959.22     77.99114    -71.20408  22.124   0.021   0.405   0.031
  2415  549.15  511.49     77.98907    -71.18684  22.812   0.007   0.546   0.016
  2416  549.26  262.28     77.98817    -71.17727  22.529   0.011   0.533   0.030
  2417  549.29  345.76     77.98852    -71.18052  22.638   0.008   0.601   0.025
  2418  549.91  851.50     77.99053    -71.19981  22.547   0.006   0.409   0.014
  2419  550.12  691.55     77.98980    -71.19365  21.798   0.005   0.375   0.007
  2420  550.12  984.22     77.99147    -71.20509  22.633   0.008   0.449   0.016
  2421  550.23  832.38     77.99046    -71.19906  22.351   0.005   0.572   0.011
  2422  550.42  720.71     77.98995    -71.19476  22.352   0.013   0.598   0.024
  2423  550.55  936.88     77.99116    -71.20318  23.368   0.009   0.276   0.019
  2424  551.15  726.52     77.99006    -71.19498  19.337   0.003   0.935   0.005
  2425  551.22 1001.21     77.99174    -71.20578  21.408   0.006   0.323   0.010
  2426  551.41  333.31     77.98873    -71.18004  23.995   0.018   0.504   0.042
  2427  551.78  562.80     77.98955    -71.18878  19.461   0.003   0.939   0.005
  2428  552.04  763.34     77.99033    -71.19639  24.829   0.043   0.623   0.087
  2429  552.26  839.64     77.99074    -71.19934  24.204   0.023   0.782   0.057
  2430  552.48  618.75     77.98981    -71.19089  22.584   0.008   0.476   0.013
  2431  552.63  107.52     77.98771    -71.17102  23.691   0.031   0.864   0.081
  2432  553.03  127.40     77.98789    -71.17184  24.275   0.024   0.470   0.054
  2433  553.16  161.71     77.98811    -71.17324  21.734   0.005   0.476   0.008
  2434  553.31  209.19     77.98840    -71.17516  21.601   0.015   0.584   0.020
  2435  553.67  868.94     77.99108    -71.20048  21.094   0.007   0.292   0.016
  2436  554.24  596.90     77.98995    -71.19006  23.575   0.012   0.729   0.048
  2437  554.41  544.36     77.98980    -71.18808  21.643   0.020   0.284   0.029
  2438  554.66  150.04     77.98823    -71.17277  23.031   0.008   0.588   0.017
  2439  554.69  441.43     77.98950    -71.18418  24.167   0.024   0.588   0.063
  2440  554.75  671.67     77.99027    -71.19289  23.420   0.015   0.529   0.026
  2441  554.85  347.94     77.98919    -71.18060  23.523   0.022   0.492   0.036
  2442  555.49  226.37     77.98875    -71.17584  22.604   0.006   0.413   0.011
  2443  555.81   60.15     77.98775    -71.16904  23.268   0.011   0.497   0.020
  2444  555.88  625.96     77.99024    -71.19116  22.302   0.008   0.527   0.020
  2445  556.16  938.67     77.99184    -71.20324  23.343   0.019   0.421   0.043
  2446  556.22  587.82     77.99015    -71.18972  22.715   0.012   0.437   0.023
  2447  556.36  830.57     77.99118    -71.19898  24.024   0.015   1.248   0.042
  2448  556.54  871.67     77.99144    -71.20059  20.269   0.011   0.221   0.016
  2449  557.04  658.06     77.99049    -71.19237  22.322   0.005   0.424   0.014
  2450  557.22  113.35     77.98830    -71.17126  23.338   0.030   0.659   0.057
  2451  557.32  776.90     77.99102    -71.19690  23.356   0.010   0.582   0.019
  2452  557.55  784.22     77.99108    -71.19718  23.492   0.011   0.527   0.024
  2453  557.61  130.61     77.98846    -71.17197  23.835   0.024   0.389   0.042
  2454  557.64  265.65     77.98919    -71.17739  21.910   0.006   0.531   0.013
  2455  557.77  749.77     77.99095    -71.19586  22.294   0.005   0.519   0.008
  2456  557.78  452.38     77.98990    -71.18459  22.804   0.041   0.559   0.054
  2457  557.80  644.27     77.99053    -71.19185  23.889   0.018   0.480   0.036
  2458  557.83  446.63     77.98989    -71.18437  22.376   0.010   0.371   0.016
  2459  557.83  707.63     77.99078    -71.19425  19.855   0.002   0.095   0.004
  2460  558.21  888.65     77.99174    -71.20125  19.361   0.003   0.702   0.005
  2461  558.23  989.18     77.99248    -71.20528  20.914   0.005   0.375   0.008
  2462  558.43   45.09     77.98794    -71.16840  22.694   0.016   0.620   0.023
  2463  558.90  626.52     77.99060    -71.19117  22.845   0.015   0.241   0.036
  2464  558.99  104.42     77.98845    -71.17089  19.667   0.002   0.052   0.004
  2465  559.32  837.96     77.99157    -71.19926  22.154   0.005   0.456   0.011
  2466  559.95  578.68     77.99057    -71.18937  22.738   0.013   0.488   0.020
  2467  560.46  719.01     77.99114    -71.19468  22.720   0.011   0.546   0.024
  2468  560.88  770.12     77.99141    -71.19664  22.096   0.005   0.366   0.008
  2469  561.06  548.85     77.99060    -71.18824  21.520   0.021   0.457   0.029
  2470  561.51  953.93     77.99259    -71.20385  23.309   0.013   0.371   0.026
  2471  561.86  740.51     77.99139    -71.19550  22.277   0.006   0.505   0.017
  2472  561.92  595.41     77.99085    -71.18999  23.774   0.016   0.548   0.031
  2473  562.12  448.15     77.99041    -71.18442  23.374   0.012   0.678   0.029
  2474  562.26  789.99     77.99167    -71.19740  23.749   0.043   0.623   0.059
  2475  562.46  428.53     77.99038    -71.18368  23.392   0.011   0.512   0.027
  2476  562.55  538.01     77.99074    -71.18783  22.117   0.004   0.596   0.007
  2477  563.18  605.15     77.99104    -71.19036  23.330   0.012   0.480   0.024
  2478  564.22  652.35     77.99132    -71.19214  23.120   0.013   0.590   0.044
  2479  564.48  844.47     77.99222    -71.19951  21.187   0.003   0.936   0.007
  2480  564.83  324.62     77.99029    -71.17968  22.782   0.007   0.456   0.014
  2481  564.91  408.35     77.99061    -71.18290  23.045   0.011   0.536   0.024
  2482  564.96  688.25     77.99154    -71.19350  21.572   0.004   0.351   0.006
  2483  565.10  863.54     77.99240    -71.20025  22.835   0.020   0.419   0.031
  2484  565.13  737.11     77.99176    -71.19536  23.451   0.014   0.298   0.031
  2485  565.20  417.00     77.99067    -71.18323  24.402   0.024   0.687   0.066
  2486  565.23  355.43     77.99046    -71.18087  24.154   0.018   0.552   0.049
  2487  565.45  742.50     77.99183    -71.19557  22.734   0.007   0.539   0.018
  2488  565.53  796.18     77.99209    -71.19763  21.317   0.003   0.277   0.005
  2489  565.56  828.00     77.99226    -71.19887  23.188   0.012   0.458   0.022
  2490  565.79  815.31     77.99221    -71.19837  21.576   0.003   0.371   0.006
  2491  565.95  466.86     77.99092    -71.18513  19.239   0.003   1.128   0.008
  2492  566.25  759.34     77.99200    -71.19621  24.478   0.035   0.412   0.066
  2493  566.30  600.10     77.99139    -71.19016  25.028   0.048   0.813   0.110
  2494  566.47  434.34     77.99088    -71.18389  24.154   0.024   0.380   0.060
  2495  566.80  985.72     77.99347    -71.20513  20.105   0.005   0.013   0.007
  2496  566.85  305.90     77.99046    -71.17895  21.263   0.004   0.372   0.007
  2497  566.94   47.81     77.98900    -71.16851  21.645   0.006   0.347   0.013
  2498  566.99  402.24     77.99083    -71.18267  24.819   0.040   0.715   0.110
  2499  567.26  967.61     77.99337    -71.20439  22.990   0.010   0.518   0.019
  2500  567.44  255.36     77.99031    -71.17697  24.050   0.024   0.534   0.057
  2501  567.60  104.91     77.98949    -71.17090  23.710   0.024   0.880   0.054
  2502  567.61  653.22     77.99173    -71.19217  22.807   0.011   0.627   0.029
  2503  567.69  957.59     77.99335    -71.20399  20.386   0.003   0.276   0.007
  2504  567.92  929.16     77.99316    -71.20285  23.435   0.015   0.862   0.076
  2505  568.77  213.53     77.99027    -71.17531  22.661   0.005   0.464   0.012
  2506  568.84  377.17     77.99097    -71.18170  19.110   0.005   0.832   0.007
  2507  568.99  868.65     77.99289    -71.20045  21.584   0.010   0.424   0.016
  2508  569.05  545.21     77.99154    -71.18809  22.022   0.006   0.449   0.010
  2509  569.34  944.90     77.99345    -71.20348  21.700   0.008   0.540   0.023
  2510  569.87  560.82     77.99168    -71.18868  23.220   0.011   0.424   0.019
  2511  569.95  242.30     77.99055    -71.17645  23.410   0.009   0.554   0.017
  2512  570.02   72.35     77.98955    -71.16954  23.279   0.018   0.460   0.038
  2513  570.27  541.49     77.99167    -71.18794  23.235   0.013   0.529   0.037
  2514  570.76  120.62     77.98998    -71.17155  24.469   0.021   0.473   0.047
  2515  570.81  434.79     77.99140    -71.18390  23.559   0.015   0.647   0.041
  2516  570.96  302.04     77.99093    -71.17880  23.186   0.018   0.507   0.036
  2517  571.11  673.50     77.99222    -71.19293  22.711   0.010   0.380   0.016
  2518  571.16  898.25     77.99334    -71.20161  23.874   0.016   0.686   0.033
  2519  571.30  386.60     77.99129    -71.18206  22.846   0.030   0.564   0.043
  2520  571.47  193.16     77.99049    -71.17449  22.894   0.009   0.499   0.016
  2521  571.57  151.88     77.99027    -71.17282  23.123   0.007   0.450   0.017
  2522  571.65  115.21     77.99005    -71.17132  24.226   0.018   0.490   0.047
  2523  571.77  827.91     77.99299    -71.19885  23.220   0.027   0.605   0.038
  2524  572.43  618.31     77.99218    -71.19084  22.704   0.006   0.476   0.016
  2525  572.45  664.47     77.99234    -71.19259  23.893   0.014   0.527   0.031
  2526  572.98  939.84     77.99384    -71.20327  19.424   0.003  -0.090   0.006
  2527  573.15  648.48     77.99237    -71.19198  19.506   0.003   0.176   0.005
  2528  573.33  607.95     77.99225    -71.19045  21.527   0.010   0.352   0.014
  2529  573.88   69.70     77.99000    -71.16943  23.463   0.023   0.546   0.047
  2530  573.92  530.25     77.99207    -71.18751  23.956   0.017   0.608   0.041
  2531  574.11  770.12     77.99298    -71.19662  23.060   0.009   0.443   0.019
  2532  574.17  914.25     77.99380    -71.20224  23.031   0.028   0.455   0.043
  2533  574.44  416.20     77.99177    -71.18319  24.346   0.024   0.725   0.068
  2534  575.25  182.03     77.99088    -71.17404  22.412   0.006   0.415   0.011
  2535  575.60  564.27     77.99237    -71.18880  22.785   0.015   0.473   0.062
  2536  575.80  708.54     77.99291    -71.19426  20.142   0.003   0.202   0.005
  2537  575.86  560.65     77.99239    -71.18866  21.773   0.005   0.309   0.008
  2538  575.87  597.50     77.99251    -71.19005  21.725   0.004   0.371   0.007
  2539  576.47  749.07     77.99316    -71.19580  23.171   0.008   0.417   0.020
  2540  576.49  427.81     77.99205    -71.18363  22.924   0.019   0.454   0.029
  2541  576.57  475.31     77.99221    -71.18543  21.053   0.008   0.811   0.011
  2542  576.92  256.56     77.99145    -71.17701  25.001   0.045   0.783   0.117
  2543  577.25  962.66     77.99452    -71.20418  21.660   0.004   0.393   0.007
  2544  577.56  116.15     77.99077    -71.17136  23.096   0.007   0.473   0.013
  2545  578.02  277.09     77.99167    -71.17781  24.640   0.041   0.858   0.081
  2546  578.29  446.17     77.99232    -71.18432  21.796   0.006   0.438   0.013
  2547  578.29  336.90     77.99194    -71.18014  23.477   0.014   0.433   0.035
  2548  578.74  532.25     77.99264    -71.18758  23.609   0.012   0.829   0.027
  2549  579.03  936.25     77.99453    -71.20311  22.520   0.053   0.588   0.070
  2550  579.12  668.63     77.99315    -71.19274  24.770   0.039   0.849   0.087
  2551  579.54   57.61     77.99059    -71.16891  24.088   0.017   0.572   0.041
  2552  579.73  915.96     77.99447    -71.20230  22.908   0.026   0.376   0.039
  2553  580.50  868.76     77.99426    -71.20044  21.446   0.004   0.223   0.007
  2554  580.51  224.09     77.99173    -71.17572  22.364   0.007   0.404   0.013
  2555  580.87  189.99     77.99160    -71.17436  24.486   0.023   0.615   0.059
  2556  581.04  418.48     77.99256    -71.18327  23.658   0.015   0.479   0.031
  2557  581.24  522.66     77.99291    -71.18722  23.341   0.008   0.404   0.017
  2558  581.33  465.72     77.99274    -71.18506  21.861   0.013   0.456   0.017
  2559  581.60  798.45     77.99400    -71.19770  24.031   0.018   0.591   0.036
  2560  581.62   47.41     77.99077    -71.16848  22.683   0.033   0.461   0.054
  2561  581.84  901.77     77.99463    -71.20174  21.920   0.006   0.335   0.011
  2562  582.01  137.88     77.99144    -71.17224  24.263   0.036   0.638   0.069
  2563  582.01   68.46     77.99097    -71.16937  24.209   0.028   0.654   0.053
  2564  582.36  929.13     77.99488    -71.20283  21.030   0.016   0.172   0.022
  2565  582.97  979.29     77.99533    -71.20485  20.953   0.008   0.315   0.013
  2566  583.16  385.92     77.99270    -71.18202  22.592   0.007   0.511   0.014
  2567  583.25  327.70     77.99250    -71.17978  23.982   0.022   0.769   0.063
  2568  583.37  218.27     77.99204    -71.17548  22.403   0.021   0.418   0.029
  2569  583.58  200.26     77.99198    -71.17476  23.785   0.017   0.691   0.039
  2570  583.81  550.54     77.99330    -71.18826  24.462   0.048   0.476   0.076
  2571  583.83  145.90     77.99170    -71.17257  23.770   0.013   0.597   0.030
  2572  584.20  628.29     77.99360    -71.19120  23.296   0.014   0.406   0.029
  2573  584.36  852.48     77.99462    -71.19979  23.781   0.023   0.562   0.036
  2574  584.94  334.59     77.99273    -71.18004  20.755   0.003   0.789   0.007
  2575  584.99  595.85     77.99359    -71.18997  23.832   0.057   0.671   0.076
  2576  585.10  573.36     77.99353    -71.18912  22.245   0.019   0.404   0.027
  2577  585.34  924.77     77.99520    -71.20265  21.674   0.024   0.392   0.033
  2578  585.68  285.45     77.99262    -71.17813  21.880   0.025   0.473   0.033
  2579  585.69  685.41     77.99399    -71.19336  22.690   0.006   0.485   0.016
  2580  586.37  530.94     77.99354    -71.18752  23.557   0.012   0.545   0.037
  2581  586.42  338.54     77.99292    -71.18019  22.592   0.016   0.485   0.029
  2582  586.61  465.70     77.99337    -71.18505  22.542   0.016   0.547   0.020
  2583  586.66  438.44     77.99329    -71.18402  21.110   0.003   0.241   0.005
  2584  586.71  358.32     77.99303    -71.18095  22.802   0.020   0.329   0.033
  2585  586.73  414.70     77.99322    -71.18311  23.703   0.016   0.561   0.033
  2586  587.05  167.95     77.99222    -71.17346  22.062   0.004   0.395   0.007
  2587  587.11  874.29     77.99508    -71.20064  22.157   0.008   0.425   0.011
  2588  587.54  371.84     77.99317    -71.18147  23.393   0.034   0.460   0.056
  2589  587.58  761.79     77.99453    -71.19627  23.676   0.010   0.639   0.027
  2590  588.22  138.96     77.99219    -71.17228  22.231   0.006   0.420   0.010
  2591  588.44  618.62     77.99407    -71.19083  21.625   0.008   0.457   0.013
  2592  588.60  861.23     77.99518    -71.20013  22.700   0.008   0.437   0.017
  2593  588.62  640.16     77.99417    -71.19164  24.154   0.021   0.493   0.047
  2594  588.83  977.79     77.99602    -71.20478  22.827   0.045   0.562   0.061
  2595  588.98  650.21     77.99425    -71.19202  22.046   0.005   0.392   0.010
  2596  589.53  771.46     77.99481    -71.19664  22.554   0.007   0.436   0.012
  2597  589.66  214.30     77.99277    -71.17532  19.148   0.002   0.842   0.005
  2598  590.22  197.61     77.99276    -71.17465  21.614   0.008   0.329   0.012
  2599  590.26  845.68     77.99528    -71.19952  22.856   0.006   0.441   0.016
  2600  590.37  937.71     77.99589    -71.20316  20.648   0.002   0.211   0.005
  2601  590.40   85.81     77.99211    -71.17009  23.147   0.018   0.529   0.033
  2602  590.60  381.06     77.99357    -71.18182  22.464   0.005   0.431   0.012
  2603  590.71  470.83     77.99387    -71.18524  22.572   0.006   0.458   0.011
  2604  590.72  531.52     77.99406    -71.18754  23.197   0.009   0.533   0.029
  2605  590.80  671.05     77.99454    -71.19281  23.486   0.014   0.469   0.029
  2606  591.04  972.53     77.99624    -71.20456  22.752   0.019   0.427   0.026
  2607  591.50  965.22     77.99624    -71.20426  22.616   0.007   0.453   0.013
  2608  591.97  356.82     77.99365    -71.18089  22.803   0.048   0.852   0.063
  2609  592.05   49.13     77.99204    -71.16854  24.350   0.016   0.339   0.045
  2610  592.30  884.32     77.99576    -71.20103  22.168   0.017   0.549   0.037
  2611  592.38  384.43     77.99379    -71.18195  23.672   0.014   0.382   0.029
  2612  592.41  163.82     77.99284    -71.17329  23.608   0.010   0.523   0.029
  2613  592.51  321.08     77.99358    -71.17951  23.306   0.014   0.427   0.024
  2614  592.54  493.03     77.99416    -71.18608  22.901   0.009   0.462   0.018
  2615  592.58  483.32     77.99413    -71.18571  21.766   0.005   0.378   0.008
  2616  593.19  147.15     77.99284    -71.17261  24.349   0.029   0.504   0.062
  2617  593.23  401.64     77.99395    -71.18260  22.661   0.008   0.444   0.017
  2618  593.36  609.87     77.99463    -71.19049  19.333   0.002   0.260   0.007
  2619  594.20  562.52     77.99457    -71.18870  19.263   0.003   0.159   0.005
  2620  594.33  797.86     77.99551    -71.19765  23.528   0.015   0.552   0.033
  2621  594.55  892.75     77.99608    -71.20136  20.997   0.005   0.288   0.008
  2622  594.70  906.83     77.99619    -71.20192  19.969   0.003  -0.064   0.006
  2623  595.49  468.54     77.99443    -71.18515  23.801   0.018   0.750   0.047
  2624  595.60  886.70     77.99616    -71.20112  19.528   0.003   0.959   0.005
  2625  595.69  925.09     77.99643    -71.20264  23.460   0.015   0.484   0.033
  2626  595.92  315.36     77.99396    -71.17928  22.228   0.011   0.394   0.031
  2627  596.43  953.90     77.99673    -71.20380  23.208   0.008   0.420   0.019
  2628  596.57  829.77     77.99594    -71.19889  22.687   0.006   0.433   0.013
  2629  596.85  731.27     77.99549    -71.19509  20.729   0.003   0.259   0.005
  2630  596.93   85.83     77.99289    -71.17008  24.075   0.029   0.566   0.048
  2631  597.01  577.69     77.99495    -71.18927  20.381   0.004   0.030   0.007
  2632  597.31  880.85     77.99633    -71.20089  21.431   0.006   0.534   0.010
  2633  597.35  121.31     77.99318    -71.17155  22.381   0.006   0.524   0.010
  2634  598.00  659.06     77.99535    -71.19234  23.380   0.012   0.503   0.023
  2635  598.39   75.85     77.99300    -71.16966  22.982   0.009   0.461   0.017
  2636  598.43  391.09     77.99453    -71.18219  20.726   0.003   0.340   0.005
  2637  598.60  313.45     77.99427    -71.17920  22.553   0.008   0.539   0.049
  2638  598.68  815.36     77.99611    -71.19832  22.575   0.014   0.399   0.019
  2639  599.32  250.50     77.99410    -71.17674  21.840   0.004   0.325   0.007
  2640  599.37  589.94     77.99527    -71.18973  22.978   0.015   0.405   0.023
  2641  599.54  230.94     77.99404    -71.17597  22.633   0.033   0.472   0.049
  2642  599.86 1000.03     77.99752    -71.20567  22.533   0.019   0.386   0.030
  2643  600.25  537.45     77.99521    -71.18774  21.861   0.006   0.374   0.010
  2644  600.27  624.04     77.99549    -71.19101  22.267   0.005   0.531   0.011
  2645  600.44   46.95     77.99303    -71.16845  21.340   0.004   0.405   0.012
  2646  600.55  212.44     77.99407    -71.17523  22.846   0.010   0.542   0.024
  2647  600.96  550.39     77.99533    -71.18823  19.381   0.003   0.646   0.005
  2648  600.99  601.26     77.99550    -71.19015  22.855   0.033   0.598   0.048
  2649  601.10  758.58     77.99612    -71.19613  23.870   0.034   0.659   0.072
  2650  601.44  413.50     77.99496    -71.18304  21.350   0.003   0.341   0.006
  2651  601.51  778.42     77.99626    -71.19689  21.354   0.005   0.220   0.007
  2652  601.56  526.15     77.99533    -71.18731  21.526   0.003   0.255   0.006
  2653  601.61  611.64     77.99561    -71.19054  23.903   0.040   1.140   0.111
  2654  601.75  837.24     77.99660    -71.19917  21.279   0.004   0.469   0.007
  2655  602.11  897.99     77.99701    -71.20156  24.214   0.036   1.028   0.119
  2656  602.35  202.87     77.99424    -71.17484  23.979   0.026   0.699   0.079
  2657  602.39  921.39     77.99720    -71.20249  21.823   0.011   0.365   0.017
  2658  602.48  138.96     77.99390    -71.17226  24.121   0.024   0.693   0.053
  2659  602.60  353.45     77.99490    -71.18074  18.293   0.003   1.012   0.007
  2660  602.70  734.98     77.99620    -71.19522  23.226   0.008   0.691   0.022
  2661  602.86  177.57     77.99417    -71.17383  21.012   0.003   0.289   0.005
  2662  602.93  809.91     77.99659    -71.19811  22.659   0.025   0.500   0.035
  2663  603.33  316.39     77.99485    -71.17931  23.775   0.011   0.515   0.045
  2664  603.46  115.28     77.99387    -71.17129  24.021   0.014   0.598   0.036
  2665  603.72  848.16     77.99689    -71.19959  24.285   0.026   0.546   0.076
  2666  603.87  329.82     77.99496    -71.17983  23.604   0.013   0.511   0.036
  2667  604.37  477.75     77.99551    -71.18548  20.958   0.003   0.171   0.007
  2668  604.39  570.12     77.99580    -71.18897  22.198   0.007   0.530   0.014
  2669  604.43  830.77     77.99688    -71.19891  23.379   0.011   0.494   0.030
  2670  604.60  954.63     77.99771    -71.20382  24.373   0.044   0.603   0.088
  2671  604.92  860.33     77.99711    -71.20007  21.932   0.045   0.402   0.061
  2672  605.07  420.73     77.99542    -71.18331  24.371   0.023   0.553   0.063
  2673  605.08  280.80     77.99492    -71.17792  24.053   0.031   0.454   0.072
  2674  605.16  533.75     77.99578    -71.18760  22.862   0.010   0.444   0.017
  2675  605.40  368.86     77.99528    -71.18133  22.998   0.012   0.484   0.027
  2676  605.60  442.11     77.99555    -71.18413  21.477   0.013   0.696   0.018
  2677  605.89  590.21     77.99604    -71.18973  23.489   0.018   0.413   0.027
  2678  605.92  868.73     77.99727    -71.20040  21.565   0.017   0.276   0.025
  2679  605.93  272.34     77.99498    -71.17759  19.742   0.002   0.868   0.005
  2680  605.96  638.65     77.99622    -71.19156  24.983   0.038   0.619   0.082
  2681  606.34  853.27     77.99723    -71.19979  22.976   0.017   0.436   0.030
  2682  606.84  295.76     77.99519    -71.17850  22.432   0.006   0.466   0.010
  2683  607.14  133.83     77.99443    -71.17205  23.488   0.012   0.469   0.029
  2684  607.21  189.02     77.99475    -71.17428  22.829   0.007   0.701   0.017
  2685  607.38  237.21     77.99500    -71.17620  23.048   0.019   0.499   0.035
  2686  607.92  574.00     77.99623    -71.18911  23.680   0.014   0.539   0.044
  2687  608.15  679.62     77.99662    -71.19310  22.098   0.006   0.675   0.012
  2688  608.41  939.84     77.99805    -71.20322  21.920   0.005   0.335   0.008
  2689  609.16  445.45     77.99598    -71.18425  22.445   0.018   0.431   0.027
  2690  609.21  923.73     77.99803    -71.20257  23.392   0.016   0.601   0.030
  2691  609.83  243.65     77.99532    -71.17645  22.648   0.009   0.535   0.018
  2692  609.84  916.91     77.99806    -71.20230  22.630   0.007   0.580   0.019
  2693  609.92   96.39     77.99453    -71.17051  23.603   0.012   0.522   0.033
  2694  610.02  673.61     77.99682    -71.19287  21.594   0.004   0.277   0.007
  2695  610.18  204.81     77.99518    -71.17491  22.603   0.028   0.745   0.044
  2696  610.19  308.48     77.99564    -71.17899  23.761   0.024   0.534   0.041
  2697  610.24  686.46     77.99690    -71.19336  23.486   0.016   0.456   0.029
  2698  610.38  230.03     77.99533    -71.17592  19.675   0.002  -0.022   0.005
  2699  610.53   59.99     77.99435    -71.16899  24.586   0.027   0.668   0.059
  2700  610.56  488.67     77.99628    -71.18588  21.943   0.018   0.386   0.026
  2701  610.67  663.32     77.99686    -71.19248  21.757   0.004   0.297   0.006
  2702  611.36  808.34     77.99758    -71.19803  21.436   0.004   0.372   0.006
  2703  611.37  758.30     77.99733    -71.19610  22.626   0.007   0.430   0.014
  2704  611.65  767.38     77.99741    -71.19645  23.978   0.016   0.568   0.032
  2705  612.10  521.84     77.99656    -71.18713  24.204   0.028   0.652   0.079
  2706  612.35  414.70     77.99626    -71.18307  24.602   0.030   0.626   0.069
  2707  612.54  371.89     77.99614    -71.18144  22.066   0.004   0.412   0.010
  2708  612.57  560.85     77.99674    -71.18861  22.437   0.015   0.441   0.023
  2709  612.66  624.84     77.99696    -71.19102  20.272   0.002   0.739   0.005
  2710  612.70  955.23     77.99868    -71.20383  22.893   0.019   0.425   0.029
  2711  612.93  834.85     77.99791    -71.19906  21.811   0.010   0.419   0.014
  2712  613.54   99.16     77.99498    -71.17062  24.232   0.019   0.838   0.063
  2713  613.78  929.66     77.99862    -71.20280  24.265   0.023   0.616   0.055
  2714  613.82   88.14     77.99494    -71.17016  21.557   0.004   0.302   0.007
  2715  614.09  949.33     77.99880    -71.20359  22.597   0.005   0.404   0.011
  2716  614.16  694.82     77.99739    -71.19367  23.757   0.014   0.529   0.029
  2717  614.20  183.41     77.99555    -71.17405  25.142   0.043   0.810   0.116
  2718  614.35  940.45     77.99876    -71.20323  21.927   0.004   0.570   0.008
  2719  614.39  879.96     77.99835    -71.20083  23.366   0.016   0.479   0.025
  2720  614.92  594.25     77.99713    -71.18986  22.800   0.008   0.411   0.018
  2721  614.93  826.99     77.99810    -71.19875  24.136   0.021   0.711   0.073
  2722  615.29  586.87     77.99715    -71.18958  21.267   0.003   0.743   0.006
  2723  615.29  431.44     77.99666    -71.18370  23.808   0.015   0.543   0.027
  2724  615.40  743.33     77.99774    -71.19552  23.344   0.013   0.621   0.030
  2725  615.70  111.00     77.99532    -71.17110  22.093   0.004   0.904   0.011
  2726  615.76  241.76     77.99602    -71.17637  21.316   0.004   1.168   0.008
  2727  615.84  493.20     77.99692    -71.18605  19.517   0.006   0.199   0.008
  2728  615.95  383.33     77.99659    -71.18187  24.747   0.036   0.798   0.091
  2729  616.09  839.90     77.99831    -71.19925  23.393   0.020   0.474   0.029
  2730  616.47  853.91     77.99844    -71.19980  22.187   0.004   0.451   0.008
  2731  616.58  392.64     77.99669    -71.18222  24.916   0.051   0.568   0.123
  2732  616.64  125.53     77.99552    -71.17170  20.060   0.003   0.805   0.005
  2733  617.23  447.92     77.99695    -71.18433  23.664   0.018   0.611   0.036
  2734  617.34  260.29     77.99629    -71.17710  19.724   0.002   0.940   0.005
  2735  617.50  338.89     77.99662    -71.18016  18.752   0.002   1.108   0.006
  2736  617.73  628.54     77.99757    -71.19115  24.021   0.031   0.565   0.057
  2737  617.78  829.74     77.99845    -71.19885  24.076   0.020   0.713   0.053
  2738  617.82  650.45     77.99766    -71.19198  21.036   0.003   0.773   0.006
  2739  617.84  973.91     77.99944    -71.20458  22.460   0.006   0.419   0.011
  2740  617.92  795.20     77.99829    -71.19751  22.259   0.019   0.445   0.029
  2741  617.95  473.22     77.99711    -71.18529  20.655   0.003   0.253   0.006
  2742  618.23  737.20     77.99805    -71.19528  20.957   0.003   0.368   0.005
  2743  618.34  527.71     77.99732    -71.18735  24.630   0.034   0.370   0.088
  2744  618.50  701.05     77.99793    -71.19390  24.821   0.038   0.724   0.066
  2745  618.52  611.78     77.99761    -71.19052  25.110   0.044   0.547   0.117
  2746  618.67  759.73     77.99820    -71.19614  23.104   0.022   0.522   0.039
  2747  618.72  207.63     77.99622    -71.17501  19.038   0.002   0.989   0.007
  2748  618.87  458.36     77.99717    -71.18472  21.703   0.005   0.745   0.008
  2749  618.99  983.14     77.99965    -71.20495  23.932   0.014   0.682   0.035
  2750  619.10  138.53     77.99589    -71.17223  23.161   0.011   0.651   0.027
  2751  619.36  954.21     77.99946    -71.20378  23.932   0.016   0.497   0.054
  2752  619.42  946.45     77.99941    -71.20347  22.370   0.009   0.481   0.016
  2753  619.93  619.88     77.99780    -71.19082  22.281   0.021   0.455   0.026
  2754  620.13  780.50     77.99848    -71.19694  22.734   0.009   0.431   0.019
  2755  620.14  958.17     77.99959    -71.20394  24.493   0.021   0.926   0.127
  2756  620.15  893.42     77.99912    -71.20135  20.791   0.003   0.284   0.005
  2757  620.50  476.00     77.99742    -71.18539  23.409   0.036   0.486   0.060
  2758  620.70   66.86     77.99562    -71.16926  23.380   0.013   0.682   0.025
  2759  620.77  818.55     77.99875    -71.19841  20.969   0.003   0.364   0.006
  2760  620.78  489.00     77.99749    -71.18588  21.864   0.020   0.562   0.031
  2761  620.98  398.90     77.99724    -71.18246  23.350   0.010   0.480   0.025
  2762  621.20  904.78     77.99932    -71.20180  23.632   0.015   0.541   0.038
  2763  621.45  143.79     77.99621    -71.17244  22.351   0.004   0.473   0.010
  2764  621.74  511.58     77.99767    -71.18673  22.282   0.006   0.534   0.011
  2765  621.74  545.39     77.99778    -71.18801  23.114   0.009   0.400   0.016
  2766  622.20   51.38     77.99569    -71.16861  21.035   0.003   0.788   0.006
  2767  622.44  289.89     77.99702    -71.17825  23.165   0.010   0.541   0.023
  2768  622.66  462.46     77.99763    -71.18487  23.157   0.013   0.583   0.024
  2769  622.75  860.80     77.99922    -71.20006  22.801   0.007   0.543   0.013
  2770  623.54  559.29     77.99803    -71.18853  23.967   0.034   0.543   0.054
  2771  623.55  383.08     77.99749    -71.18185  21.685   0.004   0.404   0.008
  2772  623.78  110.00     77.99628    -71.17105  21.403   0.004   0.693   0.007
  2773  623.89  330.15     77.99735    -71.17981  22.925   0.021   0.701   0.044
  2774  624.18  851.26     77.99934    -71.19968  24.531   0.027   0.703   0.067
  2775  624.25  756.93     77.99885    -71.19603  21.771   0.004   0.277   0.006
  2776  624.35  255.35     77.99711    -71.17690  23.604   0.016   0.723   0.038
  2777  624.55  426.44     77.99775    -71.18350  22.556   0.008   0.448   0.023
  2778  625.25  762.99     77.99900    -71.19626  20.709   0.005   0.277   0.008
  2779  625.40  564.49     77.99827    -71.18872  22.758   0.016   0.712   0.031
  2780  625.48  221.75     77.99709    -71.17557  23.902   0.019   0.387   0.055
  2781  625.54  243.02     77.99720    -71.17641  23.218   0.009   0.444   0.019
  2782  625.76  181.24     77.99693    -71.17395  24.342   0.038   0.351   0.085
  2783  625.97  422.31     77.99790    -71.18334  23.692   0.030   0.572   0.049
  2784  626.12  714.99     77.99889    -71.19442  24.020   0.015   0.718   0.048
  2785  626.16  675.34     77.99874    -71.19291  23.377   0.010   0.582   0.025
  2786  627.02  843.89     77.99963    -71.19939  23.101   0.008   0.455   0.013
  2787  627.10  579.51     77.99852    -71.18929  21.779   0.004   0.435   0.007
  2788  627.22  408.23     77.99801    -71.18280  23.730   0.014   0.651   0.030
  2789  627.27  449.75     77.99814    -71.18438  24.218   0.021   0.846   0.057
  2790  627.30  458.51     77.99817    -71.18471  22.817   0.020   0.490   0.032
  2791  627.34  824.67     77.99956    -71.19864  22.565   0.019   0.499   0.026
  2792  627.83  475.34     77.99829    -71.18535  21.525   0.005   0.709   0.010
  2793  627.85  611.28     77.99871    -71.19048  24.164   0.020   0.486   0.051
  2794  627.95  992.07     78.00080    -71.20531  22.027   0.014   0.398   0.019
  2795  628.27  953.89     78.00052    -71.20376  23.595   0.019   0.525   0.033
  2796  628.31  762.06     77.99936    -71.19622  21.476   0.008   0.340   0.017
  2797  628.56  155.50     77.99712    -71.17291  23.600   0.011   0.554   0.030
  2798  628.66  563.14     77.99865    -71.18866  21.810   0.006   0.482   0.016
  2799  628.85  661.16     77.99900    -71.19237  22.952   0.016   0.473   0.025
  2800  628.92  918.95     78.00034    -71.20235  24.254   0.033   0.711   0.062
  2801  629.00  356.09     77.99805    -71.18080  22.660   0.006   0.401   0.013
  2802  629.43  850.07     77.99995    -71.19963  25.061   0.048   0.677   0.096
  2803  629.49  179.30     77.99736    -71.17387  23.107   0.009   0.547   0.020
  2804  629.62  252.71     77.99772    -71.17678  23.001   0.011   0.498   0.020
  2805  630.88  134.76     77.99728    -71.17206  22.787   0.041   0.536   0.059
  2806  630.92  402.70     77.99843    -71.18258  23.943   0.018   0.644   0.038
  2807  631.13  107.88     77.99715    -71.17096  24.995   0.046   0.671   0.096
  2808  631.98  638.48     77.99929    -71.19150  23.895   0.017   0.513   0.030
  2809  632.10  184.55     77.99770    -71.17407  23.049   0.009   0.453   0.019
  2810  632.42  569.19     77.99912    -71.18889  23.661   0.013   0.513   0.030
  2811  632.72  950.48     78.00102    -71.20361  23.110   0.010   0.437   0.020
  2812  633.04  427.50     77.99876    -71.18353  21.971   0.004   0.414   0.007
  2813  633.12  860.06     78.00045    -71.20001  23.319   0.009   0.566   0.018
  2814  633.14  771.13     77.99997    -71.19656  23.618   0.016   0.460   0.031
  2815  633.22  625.67     77.99940    -71.19102  23.944   0.020   0.550   0.037
  2816  633.44  919.27     78.00088    -71.20236  23.545   0.014   0.634   0.032
  2817  633.51  553.02     77.99919    -71.18827  22.432   0.007   0.435   0.014
  2818  633.89  928.61     78.00100    -71.20273  21.197   0.003   0.922   0.005
  2819  634.07  447.40     77.99894    -71.18428  23.898   0.018   0.609   0.038
  2820  634.09  540.48     77.99922    -71.18780  23.677   0.016   0.458   0.026
  2821  634.13  825.72     78.00037    -71.19867  23.240   0.011   0.537   0.032
  2822  634.38  327.32     77.99858    -71.17968  20.828   0.004   0.669   0.008
  2823  634.56  835.14     78.00047    -71.19904  24.208   0.034   0.546   0.057
  2824  634.60  614.84     77.99952    -71.19061  20.666   0.005   0.217   0.007
  2825  634.64  958.09     78.00131    -71.20392  23.272   0.015   0.580   0.025
  2826  634.72  349.82     77.99870    -71.18055  23.441   0.012   0.467   0.026
  2827  635.18  202.59     77.99816    -71.17479  23.240   0.025   0.437   0.043
  2828  635.34  220.12     77.99826    -71.17549  24.357   0.020   0.352   0.060
  2829  635.35  733.02     78.00006    -71.19509  23.177   0.016   0.420   0.025
  2830  635.49  243.31     77.99838    -71.17641  23.658   0.012   0.669   0.037
  2831  635.50  788.95     78.00034    -71.19724  23.589   0.012   0.512   0.026
  2832  635.85  709.63     78.00002    -71.19420  25.107   0.048   0.829   0.127
  2833  636.06  599.05     77.99964    -71.19001  23.332   0.013   0.427   0.027
  2834  636.84  901.32     78.00116    -71.20164  23.060   0.013   0.438   0.022
  2835  637.09  753.37     78.00036    -71.19587  22.871   0.020   0.457   0.030
  2836  637.33 1006.24     78.00204    -71.20588  22.422   0.007   0.435   0.012
  2837  637.43  210.60     77.99847    -71.17511  23.714   0.011   0.559   0.029
  2838  637.44  691.30     78.00014    -71.19350  24.635   0.026   0.399   0.062
  2839  637.93  130.69     77.99811    -71.17188  21.397   0.008   0.447   0.012
  2840  637.94   98.07     77.99791    -71.17054  21.676   0.004   0.347   0.007
  2841  638.53  523.96     77.99970    -71.18717  21.594   0.028   0.448   0.037
  2842  639.52  236.93     77.99884    -71.17615  24.111   0.020   0.561   0.050
  2843  639.78  396.32     77.99946    -71.18233  24.435   0.028   0.461   0.065
  2844  639.82  277.91     77.99904    -71.17776  20.918   0.005   0.263   0.007
  2845  639.86  315.20     77.99919    -71.17921  22.350   0.035   0.359   0.076
  2846  639.94  851.97     78.00121    -71.19969  23.560   0.014   0.523   0.025
  2847  640.18  147.30     77.99847    -71.17256  25.070   0.045   0.601   0.103
  2848  640.22  648.15     78.00030    -71.19186  23.379   0.012   0.494   0.022
  2849  640.46  167.85     77.99862    -71.17339  20.843   0.007   0.191   0.010
  2850  640.60  139.40     77.99848    -71.17224  23.235   0.012   0.635   0.026
  2851  640.67  676.21     78.00046    -71.19292  20.375   0.002  -0.017   0.004
  2852  641.08  109.04     77.99835    -71.17099  22.960   0.006   0.454   0.014
  2853  641.30  628.11     78.00036    -71.19110  23.537   0.015   0.619   0.030
  2854  641.63  317.79     77.99941    -71.17930  21.765   0.024   0.497   0.051
  2855  641.79  231.54     77.99908    -71.17593  22.383   0.005   0.378   0.011
  2856  642.87  866.53     78.00165    -71.20025  24.969   0.034   0.648   0.082
  2857  643.14  356.99     77.99973    -71.18081  24.959   0.041   0.607   0.081
  2858  643.15  568.21     78.00038    -71.18883  23.637   0.013   0.597   0.030
  2859  643.67  637.87     78.00067    -71.19146  21.787   0.004   0.478   0.008
  2860  643.75  372.08     77.99985    -71.18139  23.929   0.024   0.593   0.049
  2861  643.87  379.30     77.99989    -71.18167  24.093   0.016   0.754   0.061
  2862  644.04  312.82     77.99968    -71.17911  21.886   0.016   0.547   0.025
  2863  644.21  343.20     77.99981    -71.18028  23.793   0.040   0.463   0.074
  2864  644.48  556.02     78.00050    -71.18837  22.132   0.006   0.433   0.010
  2865  644.85  326.22     77.99982    -71.17963  19.582   0.002   0.094   0.004
  2866  645.22  909.14     78.00221    -71.20194  24.201   0.017   0.652   0.049
  2867  645.40  917.90     78.00229    -71.20229  21.419   0.010   0.247   0.014
  2868  645.45  464.15     78.00034    -71.18490  17.759   0.003   1.068   0.008
  2869  645.54  176.02     77.99927    -71.17371  23.612   0.015   0.530   0.026
  2870  645.61  545.38     78.00060    -71.18796  25.031   0.056   1.276   0.220
  2871  645.80  390.32     78.00015    -71.18209  23.368   0.017   0.507   0.030
  2872  646.07  644.12     78.00098    -71.19169  22.014   0.005   0.338   0.008
  2873  646.30  572.50     78.00077    -71.18899  24.342   0.020   0.610   0.057
  2874  646.35   45.44     77.99856    -71.16834  22.473   0.006   0.462   0.016
  2875  646.55  781.64     78.00161    -71.19694  21.496   0.004   0.769   0.007
  2876  646.70  134.97     77.99918    -71.17205  22.353   0.024   0.568   0.032
  2877  647.06  810.02     78.00182    -71.19804  24.023   0.022   0.597   0.039
  2878  647.17  707.20     78.00135    -71.19409  22.809   0.005   0.441   0.012
  2879  647.57  244.14     77.99983    -71.17642  21.010   0.003   0.799   0.007
  2880  647.59  952.70     78.00281    -71.20368  23.576   0.014   0.458   0.025
  2881  648.15  345.75     78.00029    -71.18037  22.923   0.010   0.409   0.022
  2882  648.24  514.04     78.00082    -71.18678  22.172   0.005   0.423   0.010
  2883  648.46  260.06     78.00000    -71.17704  22.008   0.017   0.470   0.024
  2884  648.54   94.79     77.99916    -71.17040  22.292   0.012   0.420   0.018
  2885  648.70   84.96     77.99911    -71.16999  19.131   0.002   0.872   0.004
  2886  648.74  728.99     78.00163    -71.19492  23.898   0.017   0.568   0.041
  2887  649.08  426.72     78.00066    -71.18347  23.577   0.015   0.548   0.036
  2888  649.14  716.65     78.00162    -71.19444  23.665   0.015   0.727   0.047
  2889  649.46  992.17     78.00336    -71.20528  21.300   0.008   0.247   0.011
  2890  649.49  116.59     77.99941    -71.17129  23.271   0.010   0.739   0.038
  2891  650.07  610.74     78.00134    -71.19042  24.318   0.026   0.481   0.059
  2892  650.74  479.76     78.00101    -71.18548  23.081   0.020   0.498   0.033
  2893  650.76  222.69     78.00011    -71.17557  24.228   0.023   0.724   0.060
  2894  651.23  435.90     78.00094    -71.18381  24.164   0.019   0.499   0.043
  2895  651.30  501.95     78.00115    -71.18632  24.411   0.035   0.616   0.067
  2896  651.38  762.73     78.00209    -71.19621  23.314   0.015   0.491   0.026
  2897  651.50  551.95     78.00132    -71.18820  21.226   0.003   0.374   0.006
  2898  651.84  372.39     78.00081    -71.18139  24.110   0.037   0.639   0.065
  2899  652.00  648.89     78.00170    -71.19186  24.129   0.020   0.558   0.041
  2900  652.48  217.57     78.00030    -71.17536  22.489   0.005   0.407   0.011
  2901  652.60  687.45     78.00192    -71.19333  22.669   0.014   0.482   0.026
  2902  652.72  379.36     78.00094    -71.18166  22.095   0.005   0.567   0.013
  2903  653.11  572.97     78.00158    -71.18899  24.819   0.058   0.516   0.094
  2904  653.25  704.54     78.00206    -71.19398  23.510   0.013   0.536   0.025
  2905  653.61  338.06     78.00091    -71.18007  23.439   0.012   0.541   0.029
  2906  653.67   57.81     77.99953    -71.16885  21.579   0.008   0.501   0.011
  2907  653.81  404.58     78.00115    -71.18262  22.586   0.006   0.441   0.012
  2908  653.98  254.62     78.00064    -71.17682  19.521   0.003   0.936   0.006
  2909  654.58  833.82     78.00284    -71.19895  19.310   0.002   0.875   0.005
  2910  654.90  971.26     78.00383    -71.20442  22.600   0.026   0.390   0.035
  2911  654.93  324.90     78.00102    -71.17956  23.304   0.030   0.828   0.048
  2912  655.11  655.23     78.00209    -71.19210  24.580   0.030   0.596   0.060
  2913  655.26  540.32     78.00173    -71.18776  20.310   0.003   0.746   0.005
  2914  655.28  680.88     78.00221    -71.19307  22.696   0.014   0.431   0.020
  2915  655.74  808.05     78.00284    -71.19795  24.248   0.021   0.415   0.036
  2916  656.24  364.91     78.00131    -71.18110  22.739   0.009   0.656   0.020
  2917  656.57  517.64     78.00182    -71.18690  24.000   0.020   0.458   0.047
  2918  656.81  675.41     78.00237    -71.19286  22.249   0.006   0.484   0.011
  2919  656.85  416.33     78.00155    -71.18306  22.028   0.004   0.498   0.007
  2920  656.93  357.02     78.00137    -71.18079  24.357   0.030   0.578   0.067
  2921  657.03   72.83     78.00004    -71.16947  23.139   0.023   0.602   0.044
  2922  657.04  934.74     78.00380    -71.20294  22.587   0.007   0.513   0.013
  2923  657.15  743.18     78.00269    -71.19545  23.731   0.018   0.485   0.032
  2924  657.23  556.73     78.00201    -71.18837  24.199   0.024   0.800   0.080
  2925  657.34  900.03     78.00359    -71.20156  23.555   0.012   0.407   0.020
  2926  657.64  693.94     78.00254    -71.19356  24.075   0.019   0.589   0.053
  2927  657.74  507.93     78.00193    -71.18653  24.967   0.049   0.646   0.143
  2928  658.54  760.01     78.00293    -71.19609  23.719   0.029   0.409   0.054
  2929  658.72   76.79     78.00026    -71.16964  21.214   0.004   0.503   0.016
  2930  658.76  408.36     78.00175    -71.18275  23.808   0.029   0.506   0.045
  2931  658.81  313.10     78.00144    -71.17910  23.417   0.011   0.444   0.024
  2932  658.87  852.80     78.00346    -71.19969  23.777   0.014   0.474   0.025
  2933  658.94  870.84     78.00358    -71.20040  21.102   0.005   0.672   0.007
  2934  658.98  141.18     78.00069    -71.17229  22.811   0.010   0.463   0.016
  2935  659.42  522.86     78.00217    -71.18709  21.886   0.019   0.419   0.025
  2936  659.52  617.00     78.00248    -71.19064  23.480   0.016   0.548   0.029
  2937  659.73  589.59     78.00241    -71.18961  18.898   0.002   0.120   0.004
  2938  659.94  338.31     78.00166    -71.18007  21.987   0.005   0.400   0.011
  2939  660.03  730.52     78.00297    -71.19496  22.004   0.004   0.333   0.006
  2940  660.07  299.38     78.00154    -71.17856  23.826   0.043   0.582   0.065
  2941  660.27  824.39     78.00346    -71.19858  23.576   0.032   0.798   0.051
  2942  660.38  163.02     78.00097    -71.17317  24.990   0.062   0.634   0.112
  2943  660.44  942.42     78.00426    -71.20325  23.213   0.011   0.543   0.018
  2944  660.65  770.27     78.00323    -71.19648  22.580   0.041   0.450   0.056
  2945  660.76  952.80     78.00438    -71.20367  25.449   0.051   0.642   0.140
  2946  660.79  894.87     78.00396    -71.20135  23.022   0.007   0.408   0.016
  2947  660.85  401.52     78.00197    -71.18249  23.229   0.021   0.525   0.031
  2948  660.96  328.23     78.00175    -71.17968  21.970   0.017   0.396   0.023
  2949  661.52  199.79     78.00129    -71.17464  21.526   0.005   0.521   0.008
  2950  661.89  229.46     78.00147    -71.17582  24.219   0.017   0.608   0.041
  2951  662.13   77.34     78.00068    -71.16966  23.659   0.029   0.118   0.049
  2952  662.47  213.22     78.00147    -71.17518  22.944   0.009   0.516   0.017
  2953  662.72  761.27     78.00343    -71.19613  23.141   0.016   0.470   0.031
  2954  662.90  566.93     78.00272    -71.18875  24.719   0.029   0.515   0.069
  2955  663.30  702.38     78.00324    -71.19388  25.105   0.051   0.972   0.131
  2956  663.77  638.97     78.00306    -71.19147  23.042   0.008   0.442   0.018
  2957  664.02  669.35     78.00320    -71.19262  23.102   0.016   0.466   0.024
  2958  664.10  483.51     78.00261    -71.18560  22.969   0.015   0.638   0.035
  2959  664.14  343.57     78.00218    -71.18026  20.503   0.003   0.126   0.005
  2960  664.29  545.05     78.00281    -71.18792  23.701   0.043   0.652   0.078
  2961  664.85 1005.13     78.00532    -71.20580  24.288   0.028   0.543   0.053
  2962  664.97  746.69     78.00363    -71.19557  23.332   0.013   0.541   0.025
  2963  665.06  632.35     78.00319    -71.19122  23.105   0.013   0.482   0.019
  2964  665.07  465.86     78.00267    -71.18493  21.319   0.010   0.349   0.014
  2965  665.26  455.68     78.00266    -71.18454  23.430   0.015   0.424   0.032
  2966  665.46  101.32     78.00123    -71.17065  22.755   0.007   0.469   0.016
  2967  665.50  986.25     78.00523    -71.20502  22.174   0.004   0.583   0.011
  2968  665.75  407.96     78.00258    -71.18273  24.603   0.043   0.847   0.076
  2969  665.98  296.46     78.00223    -71.17844  23.550   0.016   0.482   0.030
  2970  666.09  815.61     78.00411    -71.19823  23.227   0.011   0.362   0.026
  2971  666.25  307.59     78.00230    -71.17887  23.350   0.010   0.576   0.025
  2972  666.72  386.56     78.00262    -71.18191  23.932   0.014   0.656   0.036
  2973  666.93  973.04     78.00528    -71.20448  22.026   0.005   0.332   0.011
  2974  666.97  778.65     78.00402    -71.19679  23.302   0.010   0.409   0.019
  2975  667.07  260.65     78.00222    -71.17704  24.279   0.026   0.632   0.078
  2976  667.57   87.63     78.00140    -71.17008  21.017   0.002   0.461   0.005
  2977  668.07  993.83     78.00560    -71.20533  22.522   0.024   0.415   0.032
  2978  668.15  848.42     78.00454    -71.19950  22.939   0.035   0.386   0.048
  2979  668.75  931.08     78.00517    -71.20278  22.074   0.008   0.590   0.014
  2980  668.79  212.49     78.00222    -71.17514  22.437   0.007   0.418   0.011
  2981  668.79  668.45     78.00376    -71.19258  22.902   0.012   0.550   0.022
  2982  669.05  362.13     78.00282    -71.18097  21.126   0.003   0.163   0.005
  2983  669.16  869.65     78.00479    -71.20034  23.831   0.023   0.301   0.039
  2984  669.19  788.74     78.00433    -71.19718  24.715   0.068   0.533   0.111
  2985  669.27  825.42     78.00454    -71.19860  23.605   0.011   0.449   0.027
  2986  669.45  518.91     78.00335    -71.18692  22.974   0.039   0.503   0.055
  2987  669.63  329.33     78.00278    -71.17971  22.117   0.004   0.396   0.012
  2988  669.70  339.65     78.00282    -71.18010  20.634   0.003   0.351   0.005
  2989  669.93 1002.83     78.00590    -71.20570  23.639   0.020   0.663   0.033
  2990  671.02  354.26     78.00303    -71.18066  23.248   0.012   0.487   0.026
  2991  671.09  619.90     78.00386    -71.19073  21.731   0.014   0.450   0.019
  2992  671.47  605.94     78.00386    -71.19021  22.333   0.012   0.672   0.026
  2993  672.00  978.93     78.00594    -71.20471  22.929   0.006   0.423   0.016
  2994  672.88  743.83     78.00455    -71.19544  25.260   0.053   0.842   0.135
  2995  672.90  308.01     78.00309    -71.17888  21.588   0.006   0.659   0.010
  2996  672.98  135.61     78.00233    -71.17204  20.685   0.003   0.837   0.006
  2997  673.24  522.50     78.00380    -71.18705  22.775   0.021   0.445   0.031
  2998  673.33  752.48     78.00465    -71.19578  23.707   0.010   0.576   0.032
  2999  673.70  358.51     78.00336    -71.18082  24.115   0.019   0.307   0.062
  3000  673.74  871.95     78.00535    -71.20042  24.427   0.026   0.559   0.054
  3001  673.79  193.76     78.00273    -71.17438  23.828   0.013   0.525   0.029
  3002  674.43  479.40     78.00382    -71.18542  19.247   0.002   0.645   0.004
  3003  674.47  255.93     78.00308    -71.17684  21.519   0.009   0.506   0.012
  3004  674.68   90.93     78.00227    -71.17021  23.694   0.016   0.640   0.039
  3005  675.13  406.20     78.00368    -71.18264  23.572   0.011   0.519   0.024
  3006  675.36   41.43     78.00202    -71.16814  21.991   0.003   0.642   0.073
  3007  675.99  279.76     78.00336    -71.17777  21.618   0.003   0.451   0.007
  3008  676.10  445.60     78.00392    -71.18414  23.960   0.020   0.464   0.041
  3009  676.69  380.42     78.00379    -71.18166  25.055   0.039   0.614   0.103
  3010  676.77  571.14     78.00437    -71.18888  21.812   0.006   0.634   0.011
  3011  676.98  621.68     78.00456    -71.19079  22.530   0.021   0.529   0.035
  3012  677.11  286.45     78.00352    -71.17803  23.421   0.011   0.570   0.023
  3013  677.58  226.35     78.00333    -71.17567  23.699   0.012   0.654   0.030
  3014  677.84  350.11     78.00383    -71.18049  24.115   0.021   0.541   0.051
  3015  677.92  321.32     78.00374    -71.17938  22.832   0.009   0.560   0.016
  3016  677.97  916.02     78.00615    -71.20217  24.250   0.020   0.553   0.047
  3017  678.19  984.25     78.00672    -71.20492  22.461   0.007   0.533   0.012
  3018  678.21  887.83     78.00599    -71.20104  23.820   0.016   0.473   0.029
  3019  678.23  153.57     78.00306    -71.17276  22.763   0.022   0.478   0.031
  3020  678.46  187.56     78.00326    -71.17413  23.713   0.014   0.596   0.043
  3021  678.82  812.55     78.00560    -71.19809  22.649   0.011   0.485   0.019
  3022  678.99  911.64     78.00624    -71.20199  24.025   0.024   0.500   0.057
  3023  679.48  235.45     78.00360    -71.17603  24.361   0.023   0.774   0.053
  3024  679.55  542.67     78.00461    -71.18780  21.572   0.006   0.450   0.011
  3025  679.68  494.71     78.00448    -71.18599  22.167   0.004   0.506   0.011
  3026  680.43  464.35     78.00448    -71.18484  21.866   0.012   0.395   0.017
  3027  680.44  695.48     78.00524    -71.19358  23.929   0.015   0.558   0.032
  3028  680.46  847.03     78.00599    -71.19943  23.319   0.009   0.417   0.020
  3029  680.78  327.08     78.00410    -71.17960  21.578   0.004   0.713   0.007
  3030  680.94  573.41     78.00487    -71.18896  21.199   0.008   0.824   0.013
  3031  681.12  362.78     78.00426    -71.18097  23.561   0.011   0.560   0.029
  3032  681.90  967.19     78.00702    -71.20422  24.265   0.031   0.648   0.070
  3033  682.55  798.10     78.00597    -71.19752  22.867   0.016   0.525   0.033
  3034  682.61  521.50     78.00491    -71.18700  22.187   0.025   0.447   0.033
  3035  682.63  874.70     78.00642    -71.20052  24.598   0.036   0.488   0.076
  3036  682.76  917.85     78.00674    -71.20223  23.957   0.016   0.718   0.035
  3037  682.78   84.27     78.00320    -71.16992  23.753   0.030   0.605   0.044
  3038  682.86  626.92     78.00527    -71.19098  23.274   0.011   0.485   0.024
  3039  682.98  244.27     78.00405    -71.17637  22.427   0.008   0.522   0.014
  3040  683.18  277.21     78.00420    -71.17766  22.798   0.017   0.507   0.029
  3041  683.20  637.00     78.00535    -71.19136  24.744   0.051   1.656   0.233
  3042  683.21  427.56     78.00470    -71.18344  21.099   0.003   0.605   0.006
  3043  683.32  416.11     78.00468    -71.18301  22.334   0.006   0.420   0.012
  3044  683.49  961.26     78.00716    -71.20398  23.291   0.012   0.451   0.019
  3045  683.73  990.07     78.00744    -71.20515  24.619   0.027   0.517   0.057
  3046  683.76  557.81     78.00516    -71.18837  22.890   0.007   0.433   0.013
  3047  683.83  536.69     78.00510    -71.18757  21.086   0.015   0.316   0.023
  3048  684.14  677.32     78.00561    -71.19289  20.868   0.003   0.209   0.005
  3049  684.82  312.51     78.00453    -71.17903  24.530   0.026   0.676   0.060
  3050  684.89  247.91     78.00429    -71.17651  23.845   0.023   0.402   0.044
  3051  685.67  368.90     78.00482    -71.18120  23.729   0.017   0.518   0.035
  3052  685.94  923.05     78.00716    -71.20244  23.483   0.011   0.467   0.023
  3053  686.01  612.84     78.00560    -71.19044  22.297   0.005   0.409   0.011
  3054  686.05  392.24     78.00493    -71.18209  22.431   0.006   0.449   0.012
  3055  686.59  386.12     78.00498    -71.18186  23.802   0.020   0.853   0.066
  3056  686.65  695.82     78.00598    -71.19359  22.063   0.011   0.458   0.014
  3057  686.97  717.05     78.00611    -71.19440  22.765   0.010   0.493   0.022
  3058  687.14  130.29     78.00400    -71.17181  21.776   0.005   0.406   0.008
  3059  687.30  467.89     78.00531    -71.18496  21.834   0.005   0.372   0.008
  3060  687.33  647.78     78.00588    -71.19176  19.225   0.002   0.878   0.005
  3061  687.95  938.13     78.00751    -71.20304  24.225   0.022   0.789   0.054
  3062  687.97  302.57     78.00487    -71.17864  21.623   0.003   0.509   0.006
  3063  688.01  262.46     78.00472    -71.17708  24.200   0.020   0.663   0.053
  3064  689.27  965.64     78.00789    -71.20415  22.739   0.011   0.424   0.023
  3065  689.42  608.55     78.00599    -71.19027  22.945   0.007   0.552   0.027
  3066  689.72   70.24     78.00395    -71.16933  22.477   0.007   0.505   0.016
  3067  689.92  268.51     78.00497    -71.17731  23.760   0.010   0.469   0.029
  3068  690.41  858.05     78.00724    -71.19985  23.300   0.010   0.405   0.019
  3069  690.46  338.65     78.00529    -71.18003  23.020   0.010   0.523   0.018
  3070  690.46  960.93     78.00799    -71.20396  22.497   0.011   0.316   0.018
  3071  690.56  989.14     78.00825    -71.20511  23.236   0.013   0.479   0.019
  3072  690.80  462.47     78.00571    -71.18475  22.400   0.010   0.476   0.016
  3073  690.98  705.14     78.00653    -71.19393  20.975   0.003   0.325   0.006
  3074  691.05  119.72     78.00441    -71.17137  22.380   0.006   0.411   0.012
  3075  691.33  905.58     78.00767    -71.20173  23.737   0.018   0.561   0.030
  3076  691.47  426.93     78.00568    -71.18340  21.766   0.004   0.426   0.007
  3077  691.47  362.31     78.00548    -71.18094  23.308   0.046   0.523   0.065
  3078  691.52  296.58     78.00527    -71.17840  23.066   0.009   0.482   0.023
  3079  691.54  847.21     78.00731    -71.19942  23.660   0.012   0.430   0.037
  3080  692.06  535.20     78.00607    -71.18750  22.469   0.040   0.359   0.063
  3081  692.07  875.34     78.00755    -71.20053  23.817   0.024   0.488   0.039
  3082  692.23  110.96     78.00450    -71.17101  24.120   0.015   0.726   0.051
  3083  692.26  771.91     78.00698    -71.19649  19.809   0.003   0.926   0.006
  3084  692.28  838.44     78.00735    -71.19908  22.178   0.005   0.417   0.011
  3085  692.85  776.38     78.00708    -71.19666  20.549   0.004   0.902   0.008
  3086  692.87  187.30     78.00498    -71.17410  23.044   0.006   0.500   0.016
  3087  692.91   74.29     78.00436    -71.16949  21.159   0.003   0.689   0.005
  3088  693.22  274.85     78.00539    -71.17755  23.230   0.010   0.406   0.019
  3089  693.30  596.16     78.00641    -71.18980  21.682   0.003   0.265   0.005
  3090  693.66  333.32     78.00565    -71.17982  23.084   0.012   0.537   0.027
  3091  693.74  945.59     78.00826    -71.20333  22.358   0.006   0.375   0.010
  3092  693.76  195.59     78.00512    -71.17443  21.622   0.014   0.332   0.019
  3093  693.79  962.83     78.00841    -71.20403  22.314   0.015   0.448   0.025
  3094  694.00  885.11     78.00785    -71.20091  24.584   0.035   0.687   0.081
  3095  694.04  639.45     78.00664    -71.19143  22.769   0.020   0.546   0.031
  3096  694.08  915.61     78.00807    -71.20213  23.892   0.026   0.558   0.039
  3097  694.10  831.22     78.00752    -71.19879  22.113   0.004   0.442   0.008
  3098  694.30  105.88     78.00472    -71.17080  24.014   0.015   0.672   0.043
  3099  694.38  254.80     78.00545    -71.17677  22.861   0.007   0.589   0.017
  3100  694.65  478.97     78.00621    -71.18537  22.546   0.005   0.387   0.012
  3101  694.66  796.15     78.00739    -71.19743  19.006   0.003   0.853   0.006
  3102  694.66  716.57     78.00702    -71.19436  24.739   0.036   0.708   0.075
  3103  694.76  158.37     78.00506    -71.17293  22.072   0.004   0.512   0.012
  3104  695.57   60.22     78.00458    -71.16890  19.704   0.002   0.245   0.005
  3105  696.69   93.22     78.00493    -71.17027  24.992   0.047   0.985   0.135
  3106  696.84  117.13     78.00509    -71.17126  22.383   0.005   0.449   0.011
  3107  696.85  568.43     78.00674    -71.18874  23.415   0.010   0.488   0.024
  3108  697.56  928.49     78.00858    -71.20264  23.667   0.014   0.573   0.027
  3109  697.79  527.02     78.00672    -71.18718  22.692   0.030   0.467   0.041
  3110  698.03  675.66     78.00725    -71.19280  22.786   0.008   0.504   0.018
  3111  698.41  955.46     78.00890    -71.20373  22.255   0.031   0.430   0.042
  3112  698.65   74.00     78.00504    -71.16947  24.050   0.030   0.605   0.048
  3113  698.97  699.36     78.00745    -71.19370  22.405   0.006   0.464   0.010
  3114  699.14  466.31     78.00671    -71.18488  22.937   0.024   0.488   0.033
  3115  699.44  517.72     78.00689    -71.18682  22.617   0.007   0.419   0.017
  3116  699.66  223.30     78.00595    -71.17552  23.717   0.021   0.595   0.041
  3117  699.93   56.74     78.00508    -71.16875  22.838   0.020   0.363   0.055
  3118  700.33  381.31     78.00659    -71.18165  23.969   0.020   0.580   0.059
  3119  700.89  765.25     78.00798    -71.19622  22.971   0.011   0.608   0.020
  3120  701.22  972.66     78.00938    -71.20442  24.021   0.019   0.534   0.035
  3121  701.44  266.59     78.00634    -71.17722  23.491   0.014   0.641   0.036
  3122  701.79  850.67     78.00855    -71.19954  21.973   0.005   0.411   0.012
  3123  701.82   90.83     78.00553    -71.17017  23.251   0.011   0.426   0.018
  3124  701.83  816.19     78.00835    -71.19819  24.006   0.018   0.648   0.043
  3125  702.80  117.72     78.00581    -71.17127  23.157   0.012   0.482   0.031
  3126  703.35  487.71     78.00727    -71.18568  24.711   0.029   0.469   0.069
  3127  703.53  664.71     78.00786    -71.19237  23.478   0.014   0.555   0.027
  3128  703.56  832.36     78.00865    -71.19882  21.126   0.005   0.235   0.007
  3129  704.49  928.14     78.00941    -71.20261  23.662   0.016   0.528   0.035
  3130  704.61  631.36     78.00787    -71.19111  23.362   0.019   0.525   0.035
  3131  705.45  142.42     78.00626    -71.17227  19.900   0.002   0.891   0.005
  3132  705.83  388.87     78.00727    -71.18193  22.607   0.025   0.614   0.032
  3133  706.04  114.05     78.00617    -71.17112  20.560   0.003   0.709   0.006
  3134  706.28  809.15     78.00884    -71.19791  23.260   0.010   0.604   0.026
  3135  706.82  734.79     78.00854    -71.19504  23.046   0.009   0.517   0.032
  3136  706.85  303.18     78.00711    -71.17863  19.387   0.002   0.948   0.005
  3137  707.16  285.94     78.00709    -71.17796  23.295   0.022   0.700   0.063
  3138  707.47  329.92     78.00728    -71.17966  24.192   0.017   0.577   0.043
  3139  707.78   44.12     78.00594    -71.16821  21.954   0.009   0.543   0.019
  3140  707.94  406.71     78.00757    -71.18260  23.807   0.018   0.357   0.038
  3141  707.96  654.00     78.00834    -71.19196  21.507   0.004   0.437   0.006
  3142  707.99  221.50     78.00693    -71.17543  21.953   0.006   0.472   0.010
  3143  708.15  281.86     78.00719    -71.17780  22.843   0.021   0.524   0.031
  3144  708.24  648.38     78.00836    -71.19175  23.946   0.021   0.535   0.049
  3145  708.42  125.08     78.00652    -71.17156  20.988   0.002   0.197   0.005
  3146  708.72  702.36     78.00862    -71.19380  24.421   0.023   0.653   0.055
  3147  708.79  903.68     78.00974    -71.20163  22.826   0.016   0.596   0.025
  3148  708.86  826.52     78.00925    -71.19858  23.414   0.017   0.510   0.026
  3149  708.87  934.01     78.00997    -71.20284  21.758   0.005   0.273   0.007
  3150  708.95 1000.53     78.01055    -71.20555  20.348   0.004   0.149   0.005
  3151  709.14  639.45     78.00843    -71.19141  21.945   0.004   0.329   0.007
  3152  709.35  879.43     78.00964    -71.20066  20.270   0.003   0.872   0.005
  3153  709.50  397.41     78.00773    -71.18225  23.173   0.007   0.602   0.018
  3154  709.54  714.59     78.00877    -71.19426  22.255   0.006   0.327   0.010
  3155  709.68  727.99     78.00885    -71.19478  23.306   0.009   0.504   0.025
  3156  709.69  251.48     78.00726    -71.17661  23.803   0.020   0.478   0.039
  3157  710.11  674.31     78.00867    -71.19273  20.211   0.002   0.155   0.005
  3158  710.48  443.73     78.00798    -71.18401  23.590   0.019   0.558   0.030
  3159  710.56  307.89     78.00757    -71.17881  22.360   0.017   0.542   0.027
  3160  710.75  186.46     78.00711    -71.17404  21.957   0.005   0.345   0.011
  3161  710.97  235.05     78.00735    -71.17596  19.175   0.002   0.830   0.005
  3162  711.03  917.78     78.01011    -71.20219  24.085   0.017   0.461   0.036
  3163  711.11  940.55     78.01029    -71.20311  22.349   0.009   0.457   0.012
  3164  711.33  463.42     78.00814    -71.18475  23.444   0.014   0.629   0.032
  3165  711.78  256.79     78.00753    -71.17682  22.888   0.007   0.425   0.014
  3166  712.11  137.87     78.00703    -71.17208  23.031   0.056   0.565   0.074
  3167  712.76  353.58     78.00798    -71.18057  19.377   0.003   0.800   0.005
  3168  712.86   90.38     78.00685    -71.17014  23.936   0.015   0.571   0.033
  3169  713.03  907.67     78.01027    -71.20178  23.032   0.034   0.637   0.056
  3170  713.17  829.68     78.00978    -71.19870  23.819   0.020   0.687   0.037
  3171  713.23  172.34     78.00734    -71.17347  21.546   0.003   0.405   0.007
  3172  713.33  271.95     78.00777    -71.17741  20.406   0.002   0.411   0.004
  3173  713.38  962.85     78.01075    -71.20401  24.171   0.015   0.390   0.045
  3174  713.51  809.57     78.00970    -71.19792  22.690   0.008   0.447   0.016
  3175  713.90  814.92     78.00978    -71.19812  22.665   0.010   0.429   0.016
  3176  714.06  457.61     78.00845    -71.18453  22.999   0.012   0.524   0.022
  3177  714.23  361.77     78.00818    -71.18088  20.778   0.004   0.186   0.006
  3178  714.52  281.11     78.00795    -71.17776  21.975   0.004   0.564   0.010
  3179  714.57  923.53     78.01057    -71.20242  22.188   0.005   0.484   0.007
  3180  714.87  805.12     78.00984    -71.19774  23.024   0.012   0.404   0.023
  3181  715.08  189.60     78.00764    -71.17416  22.242   0.005   0.449   0.012
  3182  715.21  209.91     78.00775    -71.17496  22.515   0.011   0.500   0.018
  3183  715.25  300.85     78.00810    -71.17853  23.906   0.041   0.830   0.070
  3184  715.33   50.96     78.00690    -71.16849  21.981   0.012   0.470   0.017
  3185  715.36  549.14     78.00887    -71.18798  23.134   0.010   0.486   0.020
  3186  715.53  898.21     78.01050    -71.20140  19.383   0.003   0.605   0.008
  3187  715.72  514.98     78.00881    -71.18669  24.559   0.040   0.613   0.086
  3188  715.86  147.90     78.00753    -71.17248  22.273   0.008   0.486   0.012
  3189  716.13  954.45     78.01101    -71.20366  23.525   0.031   0.497   0.044
  3190  716.33  783.15     78.00990    -71.19689  22.756   0.007   0.413   0.013
  3191  716.34  579.26     78.00908    -71.18912  23.532   0.014   0.500   0.025
  3192  716.85  541.86     78.00902    -71.18770  23.914   0.015   0.574   0.032
  3193  716.89  419.29     78.00867    -71.18307  21.879   0.004   0.480   0.007
  3194  716.98  900.53     78.01069    -71.20149  21.611   0.021   0.279   0.049
  3195  717.03  624.81     78.00931    -71.19084  23.335   0.010   0.485   0.024
  3196  717.47  490.71     78.00895    -71.18577  22.942   0.011   0.522   0.022
  3197  717.64  689.74     78.00963    -71.19330  22.994   0.008   0.525   0.018
  3198  718.04   79.40     78.00741    -71.16967  24.839   0.044   0.752   0.102
  3199  718.47  293.58     78.00846    -71.17824  23.550   0.031   0.427   0.045
  3200  718.58  245.18     78.00829    -71.17635  23.524   0.015   0.775   0.030
  3201  718.88  178.83     78.00804    -71.17372  21.476   0.003   0.425   0.006
  3202  719.07   43.15     78.00729    -71.16816  22.996   0.031   0.105   0.061
  3203  719.34  466.69     78.00910    -71.18486  24.453   0.026   0.731   0.075
  3204  719.93  630.24     78.00968    -71.19104  21.660   0.004   0.343   0.007
  3205  719.94  523.64     78.00934    -71.18701  22.784   0.007   0.468   0.017
  3206  719.95  706.65     78.00997    -71.19394  22.444   0.007   0.533   0.013
  3207  720.24  843.61     78.01070    -71.19924  24.426   0.025   0.609   0.059
  3208  720.29  768.79     78.01030    -71.19633  23.597   0.018   0.472   0.030
  3209  720.81  225.72     78.00848    -71.17558  23.312   0.011   0.504   0.031
  3210  720.90  494.32     78.00936    -71.18590  23.239   0.009   0.536   0.029
  3211  721.18  360.87     78.00900    -71.18083  22.324   0.009   0.511   0.014
  3212  721.43  338.43     78.00896    -71.17997  22.482   0.007   0.436   0.013
  3213  721.46  185.07     78.00838    -71.17397  21.385   0.003   0.257   0.006
  3214  722.01   60.10     78.00776    -71.16887  23.947   0.018   0.466   0.042
  3215  722.20  516.17     78.00958    -71.18672  22.168   0.004   0.406   0.011
  3216  722.52  322.52     78.00904    -71.17935  24.245   0.024   0.522   0.056
  3217  722.64  696.89     78.01025    -71.19356  24.097   0.014   0.767   0.045
  3218  722.73  741.53     78.01045    -71.19527  22.179   0.004   0.451   0.007
  3219  722.83  788.81     78.01070    -71.19710  23.891   0.058   0.480   0.087
  3220  723.25   42.58     78.00779    -71.16813  23.099   0.026   0.408   0.060
  3221  723.48  471.97     78.00960    -71.18505  22.679   0.006   0.487   0.016
  3222  723.77  781.80     78.01078    -71.19682  22.527   0.009   0.423   0.014
  3223  723.82  864.27     78.01126    -71.20004  21.707   0.013   0.656   0.019
  3224  723.88  934.87     78.01177    -71.20286  25.106   0.049   0.349   0.096
  3225  724.12  730.53     78.01057    -71.19485  24.094   0.020   0.678   0.051
  3226  724.51  170.66     78.00868    -71.17338  21.510   0.015   0.362   0.020
  3227  724.94  332.14     78.00936    -71.17972  24.034   0.023   0.663   0.066
  3228  725.34  437.74     78.00973    -71.18375  22.843   0.012   0.539   0.019
  3229  725.82  254.70     78.00919    -71.17671  22.114   0.004   0.360   0.011
  3230  726.04  202.97     78.00901    -71.17467  23.719   0.018   0.580   0.039
  3231  726.27  447.40     78.00986    -71.18412  24.965   0.039   1.044   0.167
  3232  726.29  999.81     78.01262    -71.20551  23.099   0.009   0.484   0.019
  3233  726.40  536.12     78.01014    -71.18747  22.912   0.012   0.537   0.019
  3234  726.48  142.79     78.00877    -71.17226  21.026   0.004   0.682   0.007
  3235  726.68   62.42     78.00834    -71.16896  21.693   0.004   0.292   0.007
  3236  727.63  684.36     78.01079    -71.19308  23.968   0.015   0.444   0.033
  3237  727.91  402.17     78.00993    -71.18240  24.741   0.047   0.337   0.106
  3238  728.00  864.28     78.01176    -71.20004  20.783   0.010   0.750   0.014
  3239  728.68  622.12     78.01068    -71.19071  23.550   0.016   0.431   0.037
  3240  728.72  672.63     78.01087    -71.19263  22.814   0.053   0.481   0.070
  3241  728.85   74.65     78.00867    -71.16946  24.437   0.028   0.588   0.053
  3242  729.10  374.39     78.00999    -71.18133  21.185   0.004   0.365   0.006
  3243  729.79  491.23     78.01041    -71.18577  23.182   0.035   0.447   0.048
  3244  730.04  353.42     78.01003    -71.18053  24.396   0.027   0.392   0.068
  3245  730.15  969.52     78.01281    -71.20426  24.376   0.024   0.498   0.045
  3246  730.18  852.05     78.01194    -71.19955  22.501   0.006   0.484   0.012
  3247  730.36  457.76     78.01038    -71.18450  24.411   0.021   0.705   0.061
  3248  730.55  176.05     78.00942    -71.17359  21.057   0.002   0.241   0.005
  3249  730.62  203.13     78.00955    -71.17467  22.911   0.007   0.580   0.018
  3250  730.63  146.04     78.00929    -71.17238  23.791   0.018   0.634   0.038
  3251  730.81  237.13     78.00972    -71.17601  23.684   0.018   0.521   0.045
  3252  730.96  125.91     78.00922    -71.17157  20.693   0.011   0.317   0.016
  3253  731.02  152.80     78.00937    -71.17266  23.672   0.014   0.504   0.033
  3254  731.03  630.03     78.01099    -71.19101  22.895   0.011   0.420   0.020
  3255  731.05  688.27     78.01121    -71.19322  23.247   0.009   0.574   0.023
  3256  731.25  271.12     78.00990    -71.17734  23.000   0.008   0.408   0.016
  3257  731.75  264.48     78.00993    -71.17708  22.917   0.008   0.499   0.016
  3258  731.87  383.99     78.01034    -71.18170  22.278   0.008   0.455   0.017
  3259  732.58  587.93     78.01103    -71.18941  23.039   0.009   0.478   0.018
  3260  733.16  620.17     78.01121    -71.19063  22.246   0.011   0.375   0.018
  3261  733.44   45.54     78.00904    -71.16824  24.366   0.026   0.619   0.047
  3262  733.57  116.57     78.00948    -71.17118  18.653   0.002  -0.101   0.005
  3263  733.96  428.11     78.01072    -71.18337  23.148   0.012   0.469   0.022
  3264  734.11  943.94     78.01307    -71.20321  23.831   0.015   0.529   0.027
  3265  734.24  396.44     78.01066    -71.18217  22.244   0.012   0.387   0.026
  3266  734.52  808.39     78.01220    -71.19784  24.841   0.038   0.463   0.104
  3267  735.26  937.05     78.01315    -71.20293  23.253   0.012   0.468   0.026
  3268  735.34  149.74     78.00987    -71.17253  23.192   0.008   0.472   0.019
  3269  735.47  527.29     78.01119    -71.18712  22.500   0.006   0.427   0.010
  3270  735.63  497.66     78.01112    -71.18600  23.335   0.015   0.497   0.032
  3271  735.72  513.28     78.01117    -71.18659  24.671   0.037   0.604   0.079
  3272  735.85  955.25     78.01337    -71.20367  22.902   0.008   0.499   0.014
  3273  735.91  883.84     78.01283    -71.20080  24.299   0.020   0.493   0.050
  3274  736.03  621.12     78.01155    -71.19066  22.688   0.018   0.596   0.057
  3275  736.05  544.53     78.01131    -71.18777  22.725   0.017   0.503   0.027
  3276  736.14  572.43     78.01140    -71.18882  24.437   0.031   0.515   0.061
  3277  736.19  310.82     78.01063    -71.17888  23.050   0.007   0.437   0.018
  3278  736.31  900.63     78.01300    -71.20147  24.303   0.021   0.395   0.039
  3279  736.35  206.13     78.01025    -71.17478  22.594   0.005   0.645   0.011
  3280  736.45  219.98     78.01032    -71.17533  24.816   0.039   0.807   0.097
  3281  736.60  871.86     78.01283    -71.20033  22.088   0.015   0.823   0.026
  3282  736.80  848.26     78.01270    -71.19939  23.475   0.046   0.500   0.061
  3283  736.80  139.59     78.00999    -71.17211  23.709   0.015   0.625   0.032
  3284  736.88  690.90     78.01191    -71.19331  22.107   0.005   0.364   0.011
  3285  737.21  416.94     78.01107    -71.18294  22.310   0.005   0.461   0.011
  3286  737.22  472.66     78.01123    -71.18505  21.541   0.007   0.497   0.011
  3287  737.23  236.86     78.01048    -71.17599  21.157   0.004   0.245   0.006
  3288  737.29  617.51     78.01169    -71.19052  21.410   0.005   0.732   0.008
  3289  737.45  123.18     78.00998    -71.17145  23.025   0.030   0.393   0.072
  3290  737.49  865.04     78.01289    -71.20005  24.004   0.015   0.599   0.051
  3291  737.58  443.64     78.01119    -71.18395  22.730   0.036   0.426   0.074
  3292  738.36  683.31     78.01206    -71.19302  23.017   0.007   0.579   0.016
  3293  738.42  782.31     78.01252    -71.19682  22.172   0.004   0.404   0.007
  3294  738.69  807.66     78.01269    -71.19780  24.469   0.022   0.770   0.096
  3295  738.82   72.44     78.00986    -71.16936  23.710   0.018   0.525   0.033
  3296  738.86  757.23     78.01244    -71.19585  22.221   0.008   0.504   0.013
  3297  739.10  133.65     78.01024    -71.17187  24.064   0.017   0.333   0.038
  3298  739.92  604.41     78.01195    -71.19002  21.597   0.004   0.423   0.007
  3299  740.11  564.07     78.01185    -71.18850  24.517   0.020   0.696   0.043
  3300  740.20  886.89     78.01337    -71.20092  23.437   0.015   0.497   0.027
  3301  740.37  651.98     78.01218    -71.19183  24.941   0.032   0.629   0.106
  3302  740.55  442.71     78.01154    -71.18391  21.275   0.006   0.270   0.014
  3303  740.72  294.31     78.01111    -71.17823  23.690   0.016   0.609   0.037
  3304  740.72  945.69     78.01388    -71.20328  24.155   0.032   0.585   0.059
  3305  740.85  217.15     78.01083    -71.17521  24.015   0.017   0.589   0.053
  3306  740.87  925.78     78.01373    -71.20247  22.541   0.010   0.283   0.022
  3307  740.95  710.69     78.01248    -71.19406  23.483   0.010   0.427   0.026
  3308  741.01  452.23     78.01162    -71.18427  22.364   0.006   0.533   0.013
  3309  741.03  274.70     78.01108    -71.17747  23.104   0.013   0.474   0.031
  3310  741.78  514.27     78.01189    -71.18662  23.627   0.019   0.411   0.051
  3311  742.10  116.73     78.01051    -71.17118  23.167   0.034   1.240   0.079
  3312  742.14  528.12     78.01198    -71.18714  23.614   0.011   0.475   0.030
  3313  742.62  392.48     78.01164    -71.18200  20.543   0.026   0.433   0.036
  3314  742.87  618.91     78.01235    -71.19057  20.382   0.003   0.255   0.005
  3315  742.97  379.99     78.01165    -71.18152  24.325   0.024   1.011   0.066
  3316  743.15  220.77     78.01112    -71.17535  24.286   0.037   0.249   0.055
  3317  743.31  447.03     78.01188    -71.18407  23.293   0.012   0.388   0.026
  3318  743.48   77.88     78.01045    -71.16958  22.629   0.011   0.463   0.018
  3319  743.61  237.15     78.01124    -71.17599  23.449   0.017   0.505   0.039
  3320  743.92   84.56     78.01054    -71.16985  24.577   0.031   0.664   0.069
  3321  744.33  511.28     78.01219    -71.18650  23.774   0.023   0.540   0.073
  3322  744.48  274.83     78.01149    -71.17747  22.325   0.011   0.453   0.029
  3323  744.54  478.00     78.01212    -71.18524  19.747   0.003   0.715   0.005
  3324  745.49  986.87     78.01481    -71.20495  24.823   0.030   0.556   0.059
  3325  745.51  693.50     78.01295    -71.19340  21.910   0.005   0.546   0.011
  3326  745.67  490.19     78.01229    -71.18570  24.888   0.057   1.093   0.214
  3327  745.76  654.92     78.01283    -71.19193  23.194   0.009   0.677   0.026
  3328  745.91  210.95     78.01141    -71.17496  22.673   0.006   0.484   0.016
  3329  746.79  197.48     78.01146    -71.17442  24.059   0.020   0.835   0.062
  3330  747.64  791.62     78.01367    -71.19716  22.609   0.006   0.454   0.012
  3331  747.81  300.87     78.01197    -71.17847  21.988   0.007   0.769   0.013
  3332  748.05  418.70     78.01236    -71.18299  21.572   0.026   0.394   0.037
  3333  749.22  911.49     78.01462    -71.20189  24.183   0.022   0.950   0.084
  3334  749.30  337.44     78.01227    -71.17988  23.653   0.020   0.632   0.102
  3335  749.61  544.48     78.01291    -71.18774  24.040   0.017   0.665   0.039
  3336  749.75  246.66     78.01201    -71.17636  23.420   0.011   0.372   0.019
  3337  749.76  862.89     78.01434    -71.19995  22.538   0.010   0.400   0.023
  3338  749.80  333.86     78.01232    -71.17974  22.491   0.006   0.490   0.026
  3339  749.81  976.26     78.01523    -71.20451  24.602   0.030   0.530   0.055
  3340  749.84  859.32     78.01433    -71.19981  21.944   0.006   0.429   0.011
  3341  750.21  574.20     78.01308    -71.18886  21.832   0.008   0.388   0.012
  3342  750.39  324.02     78.01236    -71.17936  24.974   0.037   0.519   0.090
  3343  750.54  188.41     78.01187    -71.17405  21.771   0.004   0.447   0.007
  3344  750.57  952.73     78.01511    -71.20355  21.607   0.012   0.405   0.016
  3345  750.58  644.00     78.01336    -71.19150  21.505   0.008   0.699   0.013
  3346  750.71  406.05     78.01264    -71.18250  19.949   0.003   0.126   0.005
  3347  750.78  229.88     78.01207    -71.17570  23.232   0.009   0.478   0.020
  3348  751.00  452.88     78.01281    -71.18428  24.101   0.023   0.302   0.057
  3349  751.21  918.43     78.01491    -71.20216  20.608   0.003   0.101   0.005
  3350  751.28  124.43     78.01165    -71.17148  22.198   0.018   0.825   0.035
  3351  751.32  988.92     78.01552    -71.20503  22.001   0.006   0.435   0.008
  3352  751.63   61.63     78.01133    -71.16889  24.078   0.016   0.512   0.039
  3353  751.67  298.44     78.01242    -71.17837  21.960   0.006   0.417   0.011
  3354  751.79  410.09     78.01278    -71.18265  22.647   0.031   0.356   0.048
  3355  751.85  250.84     78.01228    -71.17652  24.369   0.030   0.812   0.078
  3356  752.11  746.33     78.01397    -71.19541  24.501   0.023   0.404   0.049
  3357  752.51  237.08     78.01230    -71.17598  23.876   0.022   0.702   0.044
  3358  752.62  205.95     78.01219    -71.17475  23.484   0.016   0.545   0.032
  3359  752.74  310.38     78.01259    -71.17883  23.204   0.013   0.658   0.029
  3360  753.23  776.81     78.01425    -71.19658  23.737   0.013   0.549   0.025
  3361  753.32  607.60     78.01355    -71.19012  24.204   0.019   0.461   0.042
  3362  753.52  796.38     78.01439    -71.19734  23.993   0.021   0.659   0.043
  3363  753.64  842.34     78.01468    -71.19914  21.599   0.003   0.249   0.005
  3364  753.70  675.64     78.01385    -71.19270  24.018   0.031   0.481   0.054
  3365  754.22  495.16     78.01331    -71.18587  20.267   0.003   0.899   0.005
  3366  754.55  354.28     78.01294    -71.18052  24.058   0.023   0.593   0.041
  3367  755.13  120.04     78.01208    -71.17129  19.071   0.003   0.850   0.006
  3368  755.22  507.15     78.01347    -71.18632  22.197   0.006   0.460   0.016
  3369  755.91  754.34     78.01446    -71.19571  24.029   0.029   0.396   0.049
  3370  756.15  987.28     78.01609    -71.20496  23.045   0.010   0.468   0.024
  3371  756.52  211.01     78.01268    -71.17494  22.874   0.012   0.412   0.023
  3372  756.56  614.42     78.01396    -71.19037  23.337   0.007   0.382   0.018
  3373  756.64  375.41     78.01326    -71.18132  23.203   0.013   0.486   0.023
  3374  756.81   49.92     78.01188    -71.16840  23.463   0.023   0.509   0.045
  3375  756.82  884.20     78.01533    -71.20079  21.040   0.003   0.387   0.006
  3376  757.83  657.97     78.01427    -71.19202  19.212   0.003   0.853   0.005
  3377  757.95  328.23     78.01327    -71.17951  24.173   0.019   0.478   0.042
  3378  758.12  865.10     78.01536    -71.20003  22.811   0.012   0.488   0.025
  3379  758.27  871.08     78.01542    -71.20026  20.753   0.007   0.437   0.011
  3380  758.27  713.40     78.01455    -71.19413  19.451   0.002   0.254   0.004
  3381  758.34  313.39     78.01327    -71.17894  22.931   0.014   0.458   0.029
  3382  758.44  132.70     78.01255    -71.17180  22.451   0.010   0.521   0.019
  3383  758.45  261.01     78.01310    -71.17690  23.381   0.009   0.549   0.020
  3384  758.74  686.94     78.01449    -71.19312  21.386   0.005   0.816   0.016
  3385  758.77  243.25     78.01307    -71.17621  23.963   0.014   0.677   0.043
  3386  759.05  978.54     78.01636    -71.20459  22.756   0.015   0.743   0.029
  3387  759.41  150.77     78.01275    -71.17253  22.816   0.008   0.469   0.018
  3388  759.42  644.01     78.01440    -71.19149  24.581   0.042   0.896   0.094
  3389  759.75  505.69     78.01400    -71.18626  22.746   0.014   0.556   0.025
  3390  759.86  120.41     78.01265    -71.17130  21.865   0.056   0.294   0.073
  3391  760.39  690.33     78.01470    -71.19325  22.862   0.017   0.390   0.030
  3392  760.42  509.40     78.01409    -71.18640  21.860   0.006   0.337   0.016
  3393  760.98  725.42     78.01492    -71.19459  22.690   0.010   0.768   0.025
  3394  760.99  549.98     78.01428    -71.18793  22.278   0.009   0.406   0.013
  3395  761.60  322.65     78.01368    -71.17929  22.300   0.009   0.486   0.019
  3396  761.67  341.58     78.01375    -71.18002  24.402   0.019   0.602   0.053
  3397  761.87  370.85     78.01386    -71.18114  23.835   0.031   0.006   0.057
  3398  761.91  249.30     78.01347    -71.17644  23.217   0.008   0.438   0.022
  3399  762.00  600.58     78.01456    -71.18984  22.249   0.005   0.507   0.010
  3400  762.83  771.45     78.01537    -71.19636  23.995   0.018   0.578   0.041
  3401  763.09  106.29     78.01296    -71.17072  22.449   0.048   0.374   0.063
  3402  763.28  732.55     78.01523    -71.19486  22.429   0.005   0.435   0.010
  3403  763.65  639.46     78.01489    -71.19131  24.496   0.025   0.331   0.054
  3404  763.93  312.81     78.01393    -71.17891  20.452   0.003   0.248   0.005
  3405  764.34  744.95     78.01541    -71.19533  22.488   0.010   0.437   0.019
  3406  764.45  123.80     78.01322    -71.17143  22.375   0.019   0.463   0.027
  3407  764.60  542.93     78.01468    -71.18766  23.414   0.025   0.619   0.037
  3408  764.83  585.67     78.01484    -71.18927  24.743   0.053   0.700   0.087
  3409  765.03  946.94     78.01680    -71.20330  23.922   0.016   0.375   0.037
  3410  765.12  158.34     78.01347    -71.17283  22.794   0.014   0.409   0.024
  3411  765.24  536.42     78.01474    -71.18741  24.235   0.034   0.611   0.063
  3412  765.42  848.99     78.01612    -71.19938  22.719   0.008   0.453   0.013
  3413  765.60  183.84     78.01364    -71.17385  24.202   0.018   0.580   0.045
  3414  765.75  766.51     78.01569    -71.19616  22.654   0.006   0.464   0.012
  3415  765.79  202.57     78.01375    -71.17459  23.795   0.028   0.615   0.048
  3416  765.84  802.02     78.01589    -71.19754  23.385   0.011   0.755   0.032
  3417  766.06   93.41     78.01325    -71.17019  23.675   0.015   0.517   0.027
  3418  766.12  448.53     78.01459    -71.18409  19.186   0.002   0.528   0.004
  3419  766.43  517.45     78.01482    -71.18669  22.224   0.005   0.458   0.008
  3420  766.51  579.79     78.01502    -71.18904  24.166   0.025   0.418   0.054
  3421  766.53  494.43     78.01477    -71.18582  21.495   0.008   0.383   0.013
  3422  766.68  401.43     78.01452    -71.18230  22.358   0.007   0.461   0.013
  3423  766.81  971.48     78.01723    -71.20430  21.257   0.010   0.460   0.014
  3424  766.82  462.63     78.01471    -71.18462  22.031   0.005   0.553   0.012
  3425  766.95  145.59     78.01363    -71.17231  22.700   0.014   0.236   0.048
  3426  767.63   57.78     78.01323    -71.16871  23.702   0.014   0.880   0.050
  3427  767.82  471.90     78.01486    -71.18497  24.664   0.033   0.394   0.069
  3428  767.95  142.10     78.01373    -71.17217  22.089   0.008   0.554   0.017
  3429  768.00  908.34     78.01685    -71.20174  23.216   0.009   0.522   0.020
  3430  768.13  322.49     78.01446    -71.17927  22.622   0.050   0.457   0.069
  3431  768.25  980.96     78.01749    -71.20468  21.591   0.017   0.363   0.025
  3432  768.57  281.62     78.01438    -71.17769  24.040   0.039   0.605   0.068
  3433  768.94  527.69     78.01515    -71.18707  21.142   0.003   0.462   0.005
  3434  769.44  265.51     78.01442    -71.17706  21.793   0.003   0.333   0.006
  3435  769.44  808.00     78.01635    -71.19777  21.182   0.013   0.513   0.018
  3436  769.54  875.03     78.01679    -71.20041  24.107   0.019   0.467   0.062
  3437  769.93  994.95     78.01782    -71.20526  21.175   0.024   0.380   0.030
  3438  770.01  499.19     78.01520    -71.18599  24.030   0.022   0.535   0.057
  3439  770.49  976.24     78.01771    -71.20449  19.166   0.006   0.824   0.008
  3440  770.78  677.23     78.01588    -71.19273  22.910   0.010   0.556   0.025
  3441  770.85 1007.59     78.01805    -71.20578  22.594   0.016   0.283   0.033
  3442  770.85  604.41     78.01562    -71.18997  23.317   0.011   0.474   0.024
  3443  771.02  651.71     78.01581    -71.19176  22.358   0.017   0.620   0.032
  3444  771.18  687.50     78.01597    -71.19312  22.482   0.007   0.470   0.013
  3445  771.21  122.85     78.01402    -71.17138  23.999   0.028   0.623   0.055
  3446  771.82  929.00     78.01747    -71.20256  22.235   0.004   0.779   0.010
  3447  771.95  742.23     78.01631    -71.19522  22.364   0.011   0.700   0.019
  3448  772.01  612.89     78.01579    -71.19029  23.266   0.014   0.491   0.027
  3449  772.20  407.14     78.01519    -71.18250  22.716   0.010   0.555   0.023
  3450  772.45  581.47     78.01573    -71.18910  21.844   0.004   0.339   0.007
  3451  772.64  735.92     78.01636    -71.19497  21.451   0.004   0.371   0.007
  3452  772.94  785.81     78.01665    -71.19690  23.164   0.013   0.562   0.022
  3453  773.54  662.96     78.01615    -71.19218  18.745   0.003   0.102   0.007
  3454  773.99  659.44     78.01619    -71.19205  20.432   0.009   0.969   0.035
  3455  774.30  628.53     78.01611    -71.19087  22.870   0.007   0.510   0.017
  3456  774.72  521.85     78.01582    -71.18684  24.297   0.023   0.394   0.044
  3457  774.97  515.76     78.01583    -71.18661  22.649   0.007   0.456   0.014
  3458  775.47  887.44     78.01759    -71.20089  24.439   0.020   0.485   0.044
  3459  775.49   76.18     78.01428    -71.16946  20.530   0.003   0.218   0.006
  3460  775.80  602.39     78.01620    -71.18988  24.342   0.029   0.803   0.073
  3461  776.12  168.42     78.01483    -71.17322  22.447   0.012   0.089   0.035
  3462  776.17  709.16     78.01665    -71.19394  24.599   0.035   0.224   0.063
  3463  776.52  396.83     78.01568    -71.18210  20.334   0.002   0.150   0.004
  3464  776.53  820.99     78.01727    -71.19827  18.421   0.002   1.185   0.006
  3465  777.12  365.90     78.01566    -71.18092  18.193   0.002   0.460   0.004
  3466  777.45  134.76     78.01483    -71.17186  18.996   0.002   0.965   0.005
  3467  777.53  225.36     78.01524    -71.17547  21.523   0.017   0.270   0.023
  3468  777.69  842.14     78.01754    -71.19909  23.413   0.012   0.462   0.024
  3469  777.94  932.83     78.01823    -71.20271  24.830   0.043   0.756   0.086
  3470  777.94  942.60     78.01831    -71.20311  24.555   0.026   0.719   0.070
  3471  778.22  797.04     78.01734    -71.19733  24.095   0.017   0.625   0.036
  3472  778.65  857.87     78.01776    -71.19971  19.275   0.002   0.818   0.005
  3473  778.84  140.59     78.01503    -71.17209  20.962   0.005   0.337   0.012
  3474  778.91  912.63     78.01819    -71.20189  24.551   0.051   0.657   0.087
  3475  779.09  969.76     78.01869    -71.20421  21.384   0.005   0.776   0.010
  3476  779.12  330.04     78.01579    -71.17954  21.317   0.004   0.349   0.006
  3477  779.20  739.20     78.01715    -71.19509  19.797   0.002   0.111   0.004
  3478  779.20  421.33     78.01606    -71.18303  23.697   0.030   0.389   0.044
  3479  779.41  516.58     78.01636    -71.18663  22.356   0.006   0.423   0.014
  3480  779.51  463.00     78.01622    -71.18461  21.620   0.004   0.285   0.007
  3481  779.78   52.84     78.01466    -71.16849  23.746   0.022   0.504   0.037
  3482  780.15  849.07     78.01788    -71.19936  22.071   0.021   0.457   0.027
  3483  780.24  703.98     78.01712    -71.19374  23.778   0.012   0.511   0.031
  3484  780.79  620.39     78.01685    -71.19055  23.159   0.010   0.539   0.025
  3485  780.80  265.95     78.01578    -71.17706  21.868   0.005   0.380   0.007
  3486  780.83  864.22     78.01806    -71.19996  22.741   0.009   0.659   0.022
  3487  780.83  191.65     78.01549    -71.17413  23.754   0.014   0.697   0.039
  3488  781.09  522.85     78.01658    -71.18687  23.629   0.016   0.588   0.030
  3489  781.78  169.54     78.01551    -71.17325  23.487   0.011   0.442   0.035
  3490  782.14  774.54     78.01768    -71.19645  24.343   0.020   0.516   0.061
  3491  782.29  959.60     78.01898    -71.20379  23.858   0.015   0.383   0.035
  3492  782.48  570.13     78.01689    -71.18865  20.609   0.002   0.849   0.006
  3493  782.56  199.94     78.01574    -71.17446  24.185   0.029   0.794   0.050
  3494  782.99  295.48     78.01614    -71.17820  20.952   0.003   0.153   0.005
  3495  783.00  730.79     78.01757    -71.19476  22.826   0.017   0.550   0.025
  3496  783.32  159.85     78.01565    -71.17286  24.426   0.024   0.591   0.074
  3497  783.54  782.73     78.01789    -71.19676  21.795   0.007   0.607   0.011
  3498  783.67  626.27     78.01722    -71.19077  21.419   0.005   0.890   0.017
  3499  783.93  256.85     78.01612    -71.17670  23.069   0.008   0.595   0.025
  3500  784.31  983.74     78.01944    -71.20478  20.898   0.005   0.153   0.007
  3501  784.36  789.52     78.01803    -71.19703  23.286   0.029   0.631   0.043
  3502  784.50  649.53     78.01740    -71.19165  22.989   0.009   0.346   0.033
  3503  784.70  703.21     78.01764    -71.19370  22.932   0.007   0.522   0.014
  3504  784.74  428.48     78.01674    -71.18329  21.584   0.004   0.411   0.008
  3505  784.96   58.31     78.01531    -71.16871  21.069   0.004   0.873   0.007
  3506  785.72  547.03     78.01720    -71.18777  21.328   0.004   0.276   0.006
  3507  785.98  283.56     78.01645    -71.17773  23.516   0.014   0.682   0.029
  3508  786.20  895.62     78.01893    -71.20120  23.770   0.033   0.868   0.062
  3509  786.70  186.95     78.01618    -71.17394  24.828   0.043   0.769   0.098
  3510  786.72  401.36     78.01690    -71.18226  22.875   0.014   0.475   0.024
  3511  787.04  439.68     78.01704    -71.18371  21.956   0.005   0.433   0.010
  3512  787.15  333.95     78.01675    -71.17968  21.630   0.009   0.435   0.013
  3513  787.37  112.92     78.01591    -71.17096  23.999   0.016   0.554   0.037
  3514  787.43  594.18     78.01755    -71.18955  22.950   0.008   0.531   0.017
  3515  787.91   88.58     78.01584    -71.16996  24.015   0.017   0.607   0.050
  3516  788.31  639.65     78.01782    -71.19127  20.851   0.002   0.151   0.005
  3517  788.35  624.29     78.01777    -71.19069  20.008   0.003   0.304   0.005
  3518  789.66  697.83     78.01821    -71.19348  21.528   0.011   0.449   0.017
  3519  789.69  155.96     78.01640    -71.17269  22.312   0.004   0.460   0.007
  3520  789.91  969.57     78.01999    -71.20419  24.189   0.019   0.500   0.051
  3521  789.95   76.23     78.01602    -71.16945  23.013   0.007   0.540   0.018
  3522  790.34  895.60     78.01943    -71.20120  21.473   0.003   0.322   0.006
  3523  790.35  396.04     78.01731    -71.18205  25.130   0.047   0.717   0.151
  3524  790.51  246.82     78.01686    -71.17629  24.252   0.026   0.779   0.063
  3525  790.53  711.27     78.01837    -71.19400  24.397   0.025   0.677   0.059
  3526  790.79  988.54     78.02027    -71.20497  22.603   0.007   0.406   0.020
  3527  790.93  289.75     78.01706    -71.17797  24.210   0.022   0.700   0.056
  3528  791.00  182.27     78.01667    -71.17374  23.417   0.035   0.345   0.056
  3529  791.16  690.98     78.01836    -71.19322  22.681   0.014   0.395   0.026
  3530  791.61  868.22     78.01938    -71.20010  23.798   0.040   0.567   0.056
  3531  792.05  469.89     78.01772    -71.18485  23.595   0.016   0.469   0.044
  3532  792.47  492.18     78.01784    -71.18569  22.771   0.040   0.435   0.054
  3533  793.16  198.38     78.01699    -71.17438  21.479   0.003   0.609   0.007
  3534  793.35  980.37     78.02050    -71.20463  24.088   0.022   0.891   0.050
  3535  793.61  272.30     78.01732    -71.17728  23.260   0.008   0.523   0.024
  3536  793.80  309.19     78.01747    -71.17871  22.491   0.005   0.433   0.010
  3537  793.99  181.88     78.01702    -71.17372  21.336   0.006   0.829   0.032
  3538  794.02  875.36     78.01972    -71.20039  22.171   0.014   0.449   0.020
  3539  794.33   62.90     78.01647    -71.16889  22.258   0.022   0.455   0.029
  3540  794.38  548.31     78.01823    -71.18780  22.651   0.007   0.460   0.013
  3541  794.39  914.47     78.02006    -71.20195  24.301   0.050   0.668   0.079
  3542  794.67  685.16     78.01875    -71.19299  21.081   0.014   0.355   0.020
  3543  795.00  232.76     78.01735    -71.17573  22.557   0.005   0.418   0.011
  3544  795.34  823.83     78.01954    -71.19835  20.242   0.002   0.221   0.005
  3545  795.74  707.88     78.01898    -71.19386  23.001   0.033   0.468   0.047
  3546  795.98  781.09     78.01937    -71.19668  24.936   0.032   0.743   0.070
  3547  796.39  174.31     78.01728    -71.17342  22.611   0.008   0.491   0.016
  3548  796.96  524.22     78.01846    -71.18689  24.444   0.022   0.613   0.065
  3549  797.18  370.43     78.01805    -71.18106  22.963   0.012   0.344   0.029
  3550  797.36  265.44     78.01774    -71.17701  22.568   0.006   0.448   0.016
  3551  797.80  984.87     78.02108    -71.20481  23.709   0.011   0.617   0.032
  3552  798.05  749.56     78.01945    -71.19546  20.834   0.005   0.196   0.007
  3553  798.12  424.45     78.01832    -71.18311  23.487   0.014   0.543   0.036
  3554  798.19  432.76     78.01835    -71.18343  22.200   0.006   0.453   0.011
  3555  798.68  641.03     78.01905    -71.19131  21.091   0.003   0.458   0.005
  3556  798.81  830.81     78.01999    -71.19862  21.360   0.004   0.329   0.007
  3557  798.90  319.61     78.01810    -71.17910  21.434   0.004   0.537   0.007
  3558  798.91  409.64     78.01837    -71.18255  22.070   0.007   0.470   0.011
  3559  798.93  462.42     78.01852    -71.18455  19.314   0.005   1.173   0.010
  3560  799.01  618.45     78.01901    -71.19045  21.859   0.004   0.390   0.007
  3561  799.12  593.09     78.01894    -71.18949  25.111   0.052   0.484   0.099
  3562  799.50  458.35     78.01857    -71.18439  21.784   0.026   0.743   0.057
  3563  799.57  604.98     78.01903    -71.18994  25.012   0.068   0.296   0.104
  3564  799.68  121.29     78.01742    -71.17128  23.975   0.017   0.699   0.042
  3565  799.83  248.62     78.01798    -71.17635  23.812   0.013   0.399   0.051
  3566  800.11   62.78     78.01716    -71.16888  22.914   0.030   0.566   0.047
  3567  800.25  217.30     78.01791    -71.17512  23.984   0.018   0.574   0.054
  3568  800.42  545.50     78.01894    -71.18769  24.179   0.025   0.644   0.057
  3569  800.77  167.11     78.01777    -71.17312  21.133   0.005   0.204   0.007
  3570  800.96  161.73     78.01777    -71.17291  21.942   0.006   0.774   0.012
  3571  802.19  331.24     78.01853    -71.17955  24.521   0.032   0.660   0.068
  3572  802.67  251.70     78.01833    -71.17646  22.631   0.005   0.464   0.011
  3573  802.71  920.96     78.02111    -71.20220  24.538   0.027   0.467   0.063
  3574  802.96  894.16     78.02093    -71.20112  22.694   0.008   0.542   0.013
  3575  803.19  842.25     78.02059    -71.19906  22.274   0.005   0.414   0.008
  3576  803.65  537.50     78.01930    -71.18738  23.335   0.013   0.609   0.025
  3577  803.65  458.34     78.01907    -71.18439  19.183   0.002   0.806   0.005
  3578  804.02  940.08     78.02142    -71.20297  22.316   0.025   0.392   0.033
  3579  804.22  764.52     78.02026    -71.19603  23.103   0.026   0.640   0.043
  3580  804.37  562.84     78.01946    -71.18833  21.806   0.028   0.500   0.041
  3581  804.43  859.37     78.02085    -71.19974  24.775   0.032   0.560   0.065
  3582  804.46  622.26     78.01967    -71.19058  23.312   0.011   0.672   0.027
  3583  804.83 1006.89     78.02214    -71.20572  20.633   0.014   0.099   0.017
  3584  804.92  961.70     78.02172    -71.20385  23.762   0.010   0.548   0.029
  3585  805.33  727.25     78.02021    -71.19459  20.288   0.003   0.051   0.005
  3586  805.39  549.55     78.01954    -71.18783  22.494   0.010   0.496   0.017
  3587  805.61  224.32     78.01858    -71.17538  22.455   0.020   0.480   0.029
  3588  806.10  867.09     78.02111    -71.20004  24.698   0.047   0.534   0.073
  3589  806.26  447.77     78.01935    -71.18398  19.181   0.003   0.908   0.007
  3590  806.41  161.68     78.01842    -71.17290  22.865   0.006   0.595   0.019
  3591  806.75  301.65     78.01898    -71.17840  21.992   0.010   0.372   0.016
  3592  807.05  831.22     78.02098    -71.19862  24.889   0.033   0.724   0.136
  3593  807.15  491.32     78.01958    -71.18563  23.574   0.016   0.596   0.048
  3594  807.27  918.42     78.02163    -71.20209  23.200   0.012   0.499   0.029
  3595  807.62  421.41     78.01943    -71.18298  21.488   0.004   0.317   0.008
  3596  807.86  314.48     78.01915    -71.17889  24.011   0.018   0.583   0.049
  3597  807.93  357.09     78.01929    -71.18053  22.751   0.008   0.450   0.013
  3598  807.99  206.62     78.01880    -71.17468  21.294   0.004   0.633   0.010
  3599  808.41  629.20     78.02016    -71.19084  21.134   0.003   0.231   0.005
  3600  809.23  698.63     78.02054    -71.19348  23.214   0.014   0.455   0.024
  3601  809.31  547.92     78.02000    -71.18776  21.751   0.004   0.289   0.007
  3602  809.47  808.82     78.02113    -71.19774  22.286   0.023   0.392   0.032
  3603  809.89  271.59     78.01926    -71.17723  24.266   0.053   0.480   0.088
  3604  809.99  787.89     78.02107    -71.19692  22.405   0.007   0.437   0.011
  3605  810.03  339.13     78.01949    -71.17984  22.719   0.006   0.460   0.016
  3606  810.15  487.61     78.01992    -71.18548  23.494   0.015   0.577   0.037
  3607  810.92   46.34     78.01836    -71.16818  21.919   0.004   0.554   0.011
  3608  811.57  890.03     78.02193    -71.20095  23.063   0.011   0.378   0.019
  3609  811.74  921.28     78.02220    -71.20220  21.633   0.004   0.510   0.007
  3610  811.79  737.59     78.02102    -71.19497  23.209   0.014   0.588   0.026
  3611  812.29  552.61     78.02037    -71.18793  22.945   0.006   0.442   0.013
  3612  812.46  262.14     78.01953    -71.17685  22.960   0.018   0.491   0.027
  3613  812.69  112.17     78.01894    -71.17089  23.788   0.012   0.573   0.036
  3614  813.20  800.73     78.02153    -71.19742  22.353   0.004   0.398   0.008
  3615  813.36  577.89     78.02058    -71.18889  23.157   0.010   0.456   0.016
  3616  814.10  780.07     78.02152    -71.19661  23.192   0.010   0.439   0.026
  3617  814.40  529.47     78.02055    -71.18706  23.328   0.010   0.598   0.022
  3618  814.52  844.09     78.02196    -71.19912  21.322   0.003   0.353   0.006
  3619  814.83  624.89     78.02091    -71.19066  21.074   0.003   0.548   0.008
  3620  814.85  742.28     78.02141    -71.19515  21.102   0.003   0.124   0.005
  3621  815.02  151.94     78.01941    -71.17249  21.570   0.004   0.430   0.007
  3622  815.11  507.32     78.02057    -71.18622  21.935   0.016   0.525   0.022
  3623  815.14  912.16     78.02253    -71.20183  20.896   0.006   0.215   0.008
  3624  815.60  201.70     78.01968    -71.17448  22.902   0.012   0.515   0.024
  3625  815.80  290.74     78.02002    -71.17796  22.066   0.005   0.462   0.014
  3626  816.13  723.08     78.02147    -71.19441  22.375   0.006   0.458   0.012
  3627  816.20  640.90     78.02113    -71.19127  21.806   0.003   0.353   0.005
  3628  816.39  265.61     78.02001    -71.17698  23.338   0.022   0.490   0.037
  3629  816.46  884.84     78.02248    -71.20073  23.340   0.013   0.486   0.026
  3630  816.66  341.27     78.02028    -71.17990  23.936   0.015   0.648   0.038
  3631  817.10  957.47     78.02315    -71.20367  22.617   0.015   0.494   0.020
  3632  817.19  300.99     78.02022    -71.17835  21.730   0.007   0.395   0.011
  3633  817.47  703.41     78.02154    -71.19365  22.911   0.009   0.424   0.017
  3634  817.68  355.07     78.02044    -71.18043  22.199   0.006   0.429   0.011
  3635  817.85  403.52     78.02060    -71.18228  22.614   0.008   0.273   0.026
  3636  818.16   72.75     78.01938    -71.16926  21.829   0.007   0.362   0.022
  3637  818.28  875.50     78.02263    -71.20036  24.500   0.036   0.572   0.073
  3638  818.53  406.73     78.02069    -71.18240  22.673   0.010   0.603   0.032
  3639  819.47  367.45     78.02069    -71.18090  23.537   0.012   0.513   0.026
  3640  819.58  290.42     78.02047    -71.17794  23.256   0.012   0.640   0.030
  3641  819.83  115.96     78.01981    -71.17103  23.145   0.008   0.513   0.017
  3642  819.84  694.94     78.02179    -71.19332  23.310   0.009   0.558   0.022
  3643  819.87  944.86     78.02337    -71.20315  23.677   0.020   0.380   0.031
  3644  820.32  132.95     78.01995    -71.17172  24.960   0.030   0.496   0.082
  3645  820.57  744.77     78.02211    -71.19524  23.164   0.012   0.500   0.024
  3646  820.82  438.61     78.02105    -71.18361  20.405   0.003   0.224   0.005
  3647  821.42  677.18     78.02190    -71.19264  22.238   0.005   0.509   0.010
  3648  821.51  751.27     78.02225    -71.19549  24.086   0.017   0.964   0.044
  3649  821.59  758.23     78.02230    -71.19575  22.538   0.006   0.396   0.010
  3650  821.82  911.28     78.02333    -71.20179  24.034   0.030   0.764   0.061
  3651  822.43  629.01     78.02183    -71.19081  21.101   0.023   0.371   0.031
  3652  822.56  862.41     78.02305    -71.19983  22.258   0.006   0.396   0.010
  3653  822.70  320.99     78.02094    -71.17911  21.611   0.004   0.842   0.011
  3654  822.71  579.20     78.02169    -71.18892  23.865   0.017   0.490   0.035
  3655  822.83  869.35     78.02313    -71.20011  24.443   0.030   0.595   0.060
  3656  823.71  634.41     78.02200    -71.19101  23.585   0.046   0.651   0.072
  3657  823.78  805.63     78.02282    -71.19759  22.358   0.005   0.561   0.011
  3658  823.84   89.20     78.02016    -71.16993  21.643   0.006   0.415   0.011
  3659  823.85  793.78     78.02276    -71.19713  23.772   0.026   0.555   0.039
  3660  823.91  255.38     78.02087    -71.17657  20.937   0.003   0.750   0.006
  3661  824.53  876.59     78.02339    -71.20039  22.851   0.006   0.481   0.013
  3662  824.54  787.76     78.02281    -71.19690  22.857   0.009   0.479   0.016
  3663  824.56   58.43     78.02007    -71.16866  24.027   0.019   0.585   0.043
  3664  824.73  215.67     78.02083    -71.17501  24.230   0.026   0.245   0.053
  3665  825.10  446.03     78.02158    -71.18388  19.660   0.002   0.875   0.005
  3666  825.13  922.11     78.02381    -71.20222  21.100   0.004   0.202   0.007
  3667  825.40  600.59     78.02208    -71.18972  19.434   0.003   0.717   0.005
  3668  825.68  265.01     78.02111    -71.17694  23.819   0.016   0.414   0.037
  3669  826.49  757.50     78.02288    -71.19572  23.677   0.014   0.545   0.039
  3670  826.55  529.33     78.02199    -71.18703  23.859   0.015   0.800   0.031
  3671  826.62  245.01     78.02116    -71.17616  22.985   0.009   0.496   0.017
  3672  826.80  723.40     78.02275    -71.19440  22.919   0.007   0.436   0.013
  3673  827.08  298.98     78.02139    -71.17826  22.431   0.010   0.524   0.019
  3674  827.34  939.87     78.02423    -71.20294  23.780   0.028   0.560   0.039
  3675  827.46  521.04     78.02207    -71.18671  24.110   0.032   0.558   0.049
  3676  827.78  764.66     78.02307    -71.19599  24.646   0.037   0.601   0.086
  3677  827.82  285.95     78.02144    -71.17775  23.578   0.014   0.637   0.037
  3678  828.03  173.31     78.02105    -71.17333  22.049   0.005   0.344   0.008
  3679  828.50  905.27     78.02408    -71.20154  24.161   0.019   0.445   0.037
  3680  828.55  574.52     78.02237    -71.18873  21.797   0.004   0.476   0.007
  3681  828.87   99.19     78.02081    -71.17033  20.474   0.003   0.877   0.005
  3682  829.16  302.80     78.02165    -71.17840  22.719   0.010   0.648   0.023
  3683  829.93  375.31     78.02195    -71.18118  22.957   0.020   0.519   0.035
  3684  829.95  271.88     78.02165    -71.17720  22.825   0.008   0.641   0.019
  3685  829.97  230.37     78.02151    -71.17558  24.205   0.024   0.513   0.053
  3686  830.48   43.05     78.02069    -71.16801  23.567   0.014   0.543   0.054
  3687  831.33  144.52     78.02132    -71.17217  22.450   0.007   0.438   0.012
  3688  831.67  458.64     78.02239    -71.18434  19.688   0.002   0.137   0.004
  3689  831.72  429.39     78.02232    -71.18324  21.103   0.003   0.371   0.005
  3690  831.78  981.56     78.02515    -71.20465  21.751   0.006   0.360   0.010
  3691  832.01  748.37     78.02349    -71.19536  24.435   0.029   0.588   0.048
  3692  832.24  948.86     78.02490    -71.20330  23.011   0.009   0.368   0.013
  3693  832.24  340.70     78.02213    -71.17985  21.827   0.017   0.567   0.024
  3694  832.33  291.93     78.02199    -71.17798  21.529   0.014   0.300   0.020
  3695  833.09  519.79     78.02274    -71.18665  22.174   0.008   0.368   0.011
  3696  833.13  820.97     78.02404    -71.19818  19.053   0.002   0.847   0.005
  3697  833.64  563.84     78.02294    -71.18832  22.957   0.012   0.443   0.019
  3698  833.77  221.30     78.02193    -71.17522  23.992   0.020   0.413   0.041
  3699  833.84  484.49     78.02272    -71.18532  23.756   0.018   0.611   0.036
  3700  833.92  740.64     78.02368    -71.19506  24.220   0.022   0.577   0.045
  3701  834.34  295.55     78.02224    -71.17811  21.672   0.008   0.411   0.014
  3702  834.39  583.59     78.02309    -71.18906  22.973   0.058   0.405   0.085
  3703  834.46  149.89     78.02172    -71.17238  24.298   0.051   0.610   0.085
  3704  834.67  704.84     78.02360    -71.19368  24.829   0.033   0.736   0.063
  3705  834.71  202.79     78.02197    -71.17449  19.399   0.003   0.905   0.006
  3706  834.82  169.83     78.02185    -71.17318  24.279   0.027   0.586   0.072
  3707  834.94  232.69     78.02211    -71.17566  24.865   0.040   0.614   0.110
  3708  835.09  913.95     78.02494    -71.20188  23.621   0.022   0.565   0.039
  3709  836.48  282.49     78.02246    -71.17760  20.951   0.005   0.959   0.012
  3710  836.54  345.61     78.02266    -71.18003  23.205   0.012   0.461   0.020
  3711  837.10  327.92     78.02267    -71.17935  24.745   0.038   0.990   0.093
  3712  837.11  353.92     78.02275    -71.18035  22.645   0.007   0.418   0.013
  3713  837.30  241.04     78.02242    -71.17599  23.599   0.011   0.622   0.029
  3714  837.58   81.25     78.02176    -71.16959  21.772   0.004   0.515   0.008
  3715  838.30  792.40     78.02448    -71.19706  22.527   0.010   0.405   0.016
  3716  838.50  629.16     78.02374    -71.19078  23.929   0.019   0.484   0.033
  3717  838.86  579.65     78.02361    -71.18891  20.219   0.004   0.964   0.007
  3718  838.98  524.71     78.02345    -71.18683  21.304   0.003   0.154   0.005
  3719  839.39  661.55     78.02397    -71.19201  22.421   0.009   0.427   0.014
  3720  839.47  472.32     78.02336    -71.18485  23.570   0.013   0.418   0.031
  3721  839.57  105.02     78.02212    -71.17056  22.743   0.014   0.310   0.043
  3722  839.57  372.18     78.02309    -71.18104  24.202   0.017   0.681   0.044
  3723  839.94  108.08     78.02218    -71.17068  22.700   0.013   0.652   0.023
  3724  840.08  724.77     78.02434    -71.19443  22.635   0.007   0.439   0.013
  3725  840.14  204.30     78.02262    -71.17454  24.173   0.044   1.217   0.137
  3726  840.16  430.99     78.02332    -71.18328  22.799   0.017   0.527   0.027
  3727  840.29  148.06     78.02241    -71.17230  24.000   0.031   0.573   0.054
  3728  840.34  278.35     78.02290    -71.17743  20.362   0.003   0.304   0.005
  3729  840.50  831.21     78.02499    -71.19858  22.921   0.014   0.714   0.025
  3730  840.76  934.68     78.02580    -71.20271  21.479   0.004   0.763   0.008
  3731  840.94  441.67     78.02345    -71.18368  23.535   0.014   0.564   0.061
  3732  841.12  944.69     78.02593    -71.20312  23.213   0.026   0.631   0.050
  3733  841.82  616.21     78.02409    -71.19029  23.139   0.012   0.417   0.017
  3734  841.83  536.29     78.02382    -71.18726  24.190   0.023   0.644   0.073
  3735  841.85  841.99     78.02522    -71.19900  22.485   0.007   0.528   0.013
  3736  841.85  780.33     78.02484    -71.19658  23.221   0.023   0.448   0.035
  3737  841.89  160.70     78.02266    -71.17280  23.270   0.011   0.404   0.025
  3738  841.95  565.68     78.02393    -71.18837  22.597   0.008   0.541   0.013
  3739  841.97   63.86     78.02219    -71.16886  19.921   0.003  -0.005   0.010
  3740  842.07  423.34     78.02353    -71.18299  21.517   0.004   0.696   0.008
  3741  842.09  960.83     78.02620    -71.20378  22.842   0.047   0.371   0.068
  3742  842.13  853.74     78.02533    -71.19946  22.241   0.006   0.421   0.010
  3743  842.14  248.40     78.02302    -71.17627  24.731   0.045   0.574   0.098
  3744  842.18  462.81     78.02365    -71.18448  23.803   0.024   0.677   0.060
  3745  842.35  864.98     78.02544    -71.19991  22.243   0.018   0.423   0.024
  3746  842.35   88.86     78.02237    -71.16989  20.640   0.003   0.809   0.005
  3747  842.36  504.36     78.02379    -71.18605  23.827   0.016   0.560   0.043
  3748  842.47  315.76     78.02327    -71.17888  22.741   0.006   0.430   0.016
  3749  842.60  587.14     78.02408    -71.18918  23.207   0.020   0.507   0.031
  3750  842.82  377.99     78.02349    -71.18126  24.666   0.032   0.593   0.078
  3751  842.98  644.99     78.02433    -71.19138  24.198   0.025   0.565   0.045
  3752  843.13  788.54     78.02504    -71.19690  23.784   0.023   0.910   0.054
  3753  843.15  627.19     78.02429    -71.19070  24.344   0.024   0.798   0.051
  3754  843.40  434.43     78.02372    -71.18341  22.738   0.009   0.460   0.022
  3755  843.99  714.12     78.02475    -71.19402  23.401   0.012   0.650   0.024
  3756  844.12   77.17     78.02253    -71.16941  23.131   0.014   0.573   0.027
  3757  844.35  609.56     78.02436    -71.19003  23.708   0.012   0.472   0.019
  3758  845.38  811.76     78.02545    -71.19780  22.724   0.008   0.366   0.014
  3759  845.51  620.88     78.02454    -71.19046  24.001   0.016   0.570   0.033
  3760  845.51  429.41     78.02395    -71.18321  24.108   0.062   0.433   0.092
  3761  845.60  388.13     78.02385    -71.18164  24.514   0.027   0.904   0.081
  3762  845.82  650.02     78.02469    -71.19156  22.270   0.006   0.438   0.010
  3763  845.94  526.99     78.02428    -71.18690  21.424   0.007   0.258   0.011
  3764  846.36  279.96     78.02363    -71.17749  21.552   0.004   0.334   0.008
  3765  846.43  795.92     78.02548    -71.19718  19.553   0.003   0.665   0.005
  3766  846.59  910.31     78.02630    -71.20172  21.550   0.004   0.192   0.006
  3767  846.72  219.34     78.02346    -71.17512  23.917   0.016   0.515   0.037
  3768  847.24  817.89     78.02571    -71.19804  23.693   0.016   0.535   0.037
  3769  847.47  106.71     78.02308    -71.17061  21.769   0.003   0.409   0.007
  3770  847.85  224.15     78.02362    -71.17531  23.373   0.013   0.375   0.024
  3771  847.88  877.65     78.02620    -71.20041  22.918   0.008   0.523   0.017
  3772  847.96  305.16     78.02389    -71.17846  23.618   0.025   0.662   0.041
  3773  848.32  857.95     78.02611    -71.19962  23.217   0.015   0.497   0.029
  3774  848.81  888.87     78.02640    -71.20086  22.200   0.009   0.629   0.020
  3775  848.87  671.92     78.02514    -71.19239  24.401   0.029   0.700   0.062
  3776  848.98  195.88     78.02365    -71.17419  23.244   0.009   0.443   0.020
  3777  849.19  418.30     78.02436    -71.18278  21.893   0.004   0.460   0.007
  3778  849.75  206.27     78.02378    -71.17460  23.633   0.024   0.540   0.045
  3779  849.85  641.23     78.02514    -71.19122  23.783   0.017   0.482   0.032
  3780  849.91  775.53     78.02577    -71.19638  21.746   0.007   0.345   0.011
  3781  849.92  117.75     78.02343    -71.17106  22.206   0.004   0.447   0.007
  3782  850.59  769.93     78.02582    -71.19616  22.207   0.006   0.461   0.010
  3783  850.79  393.07     78.02448    -71.18182  22.828   0.006   0.591   0.018
  3784  851.25  328.22     78.02435    -71.17934  22.507   0.030   0.516   0.043
  3785  851.26  938.03     78.02710    -71.20284  22.997   0.008   0.404   0.013
  3786  851.92  833.01     78.02637    -71.19863  23.964   0.015   0.530   0.038
  3787  852.29  666.77     78.02553    -71.19219  22.910   0.007   0.447   0.013
  3788  852.32  889.03     78.02682    -71.20086  23.147   0.021   0.469   0.033
  3789  852.33  130.54     78.02377    -71.17157  21.959   0.004   0.478   0.008
  3790  852.91   50.94     78.02344    -71.16831  23.408   0.010   0.535   0.023
  3791  854.25  444.59     78.02503    -71.18377  22.905   0.005   0.399   0.012
  3792  854.30  881.95     78.02700    -71.20057  23.589   0.014   0.555   0.025
  3793  854.60  980.67     78.02790    -71.20459  23.033   0.030   0.466   0.041
  3794  854.72  928.41     78.02743    -71.20245  22.019   0.004   0.884   0.010
  3795  855.41  276.78     78.02469    -71.17735  21.976   0.017   0.406   0.024
  3796  855.78  554.62     78.02554    -71.18793  23.231   0.009   0.501   0.020
  3797  855.81  270.22     78.02472    -71.17709  23.270   0.008   0.444   0.025
  3798  855.84  373.02     78.02503    -71.18105  22.766   0.007   0.493   0.013
  3799  855.94  722.19     78.02622    -71.19431  23.671   0.015   0.549   0.029
  3800  856.20  865.41     78.02711    -71.19991  22.125   0.012   0.490   0.017
  3801  856.26  838.82     78.02693    -71.19885  22.033   0.006   0.340   0.011
  3802  856.27  742.59     78.02636    -71.19510  23.169   0.008   0.415   0.016
  3803  856.28  750.52     78.02640    -71.19540  23.945   0.016   0.627   0.042
  3804  856.41  154.97     78.02437    -71.17255  19.406   0.002   0.834   0.005
  3805  856.50   58.06     78.02391    -71.16860  23.928   0.028   0.449   0.048
  3806  856.51  811.45     78.02678    -71.19778  23.049   0.007   0.386   0.013
  3807  856.59  293.77     78.02489    -71.17800  22.789   0.006   0.497   0.016
  3808  856.72  689.69     78.02616    -71.19306  22.719   0.010   0.499   0.018
  3809  856.81  178.74     78.02451    -71.17350  22.399   0.007   0.366   0.014
  3810  856.97  804.04     78.02679    -71.19748  23.164   0.012   0.552   0.022
  3811  857.07  424.51     78.02531    -71.18300  24.155   0.026   0.629   0.045
  3812  857.19  456.77     78.02542    -71.18423  22.868   0.010   0.456   0.020
  3813  857.46  237.54     78.02481    -71.17581  20.814   0.004   0.304   0.007
  3814  858.15  301.69     78.02510    -71.17831  22.464   0.006   0.415   0.014
  3815  858.62  596.67     78.02602    -71.18952  23.249   0.008   0.455   0.017
  3816  859.04  192.94     78.02484    -71.17405  23.556   0.014   0.506   0.025
  3817  859.14  759.26     78.02679    -71.19574  21.334   0.003   0.658   0.006
  3818  859.30  209.03     78.02493    -71.17469  23.918   0.048   0.559   0.068
  3819  859.69  350.92     78.02542    -71.18019  23.706   0.016   0.829   0.070
  3820  859.72  896.33     78.02777    -71.20114  19.130   0.003   1.057   0.007
  3821  860.15  364.88     78.02552    -71.18073  23.480   0.014   0.584   0.036
  3822  860.24  133.92     78.02474    -71.17170  22.132   0.012   0.479   0.017
  3823  860.56  383.72     78.02562    -71.18145  23.998   0.018   0.604   0.072
  3824  861.53  498.44     78.02605    -71.18579  23.963   0.016   0.640   0.045
  3825  861.92  419.07     78.02588    -71.18279  24.236   0.020   0.731   0.053
  3826  862.09  119.73     78.02489    -71.17112  23.959   0.013   0.696   0.039
  3827  863.01  186.59     78.02529    -71.17380  24.078   0.029   0.463   0.048
  3828  863.30  609.53     78.02662    -71.18999  22.949   0.009   0.488   0.017
  3829  863.31  560.83     78.02645    -71.18815  24.128   0.022   0.621   0.057
  3830  863.51  466.89     78.02620    -71.18460  23.759   0.019   0.142   0.050
  3831  863.56   83.54     78.02489    -71.16964  22.863   0.008   0.423   0.022
  3832  863.60  379.82     78.02597    -71.18129  23.229   0.012   0.436   0.041
  3833  863.70  874.28     78.02808    -71.20025  22.088   0.009   0.412   0.014
  3834  863.82  903.46     78.02832    -71.20143  21.760   0.007   0.358   0.012
  3835  864.10  478.44     78.02630    -71.18503  23.907   0.032   0.694   0.054
  3836  864.23  908.20     78.02841    -71.20162  23.092   0.017   0.687   0.027
  3837  864.48  741.32     78.02733    -71.19503  24.632   0.035   0.847   0.066
  3838  864.61   59.18     78.02489    -71.16864  23.954   0.026   0.690   0.049
  3839  864.80  766.40     78.02751    -71.19601  22.871   0.008   0.439   0.017
  3840  864.91  749.66     78.02743    -71.19536  22.940   0.008   0.507   0.013
  3841  865.02  291.97     78.02588    -71.17792  21.577   0.004   0.329   0.007
  3842  865.08  203.41     78.02560    -71.17446  22.431   0.004   0.424   0.010
  3843  865.27  453.85     78.02637    -71.18410  21.514   0.011   0.522   0.017
  3844  865.35  115.16     78.02526    -71.17093  24.370   0.021   0.561   0.056
  3845  865.51  921.74     78.02868    -71.20216  22.020   0.004   0.431   0.007
  3846  865.77  718.49     78.02737    -71.19415  22.325   0.006   0.517   0.010
  3847  865.93  642.23     78.02706    -71.19123  20.165   0.003   0.180   0.005
  3848  866.06  282.06     78.02598    -71.17753  21.549   0.004   0.362   0.007
  3849  866.33  535.30     78.02673    -71.18718  20.836   0.006   0.358   0.008
  3850  866.87  349.77     78.02627    -71.18014  22.064   0.004   0.455   0.008
  3851  867.53  612.01     78.02713    -71.19008  24.841   0.037   0.706   0.092
  3852  868.54  808.22     78.02820    -71.19763  24.504   0.023   0.779   0.055
  3853  869.48  362.37     78.02662    -71.18061  22.364   0.006   0.556   0.011
  3854  869.68  401.67     78.02675    -71.18211  23.133   0.021   0.448   0.031
  3855  869.97  495.58     78.02705    -71.18567  21.607   0.006   0.755   0.014
  3856  870.07  789.43     78.02827    -71.19689  24.335   0.027   0.468   0.123
  3857  870.24  514.36     78.02713    -71.18638  19.341   0.003   0.787   0.007
  3858  870.28  819.40     78.02848    -71.19807  22.873   0.008   0.415   0.013
  3859  870.63  428.56     78.02694    -71.18313  21.863   0.004   0.418   0.008
  3860  870.73  772.79     78.02825    -71.19625  24.261   0.018   0.622   0.051
  3861  871.23  827.14     78.02865    -71.19837  22.354   0.006   0.420   0.010
  3862  871.26  906.61     78.02924    -71.20155  23.351   0.013   0.437   0.020
  3863  871.48  949.78     78.02965    -71.20330  21.714   0.006   0.414   0.010
  3864  871.77  729.64     78.02814    -71.19457  21.332   0.003   0.380   0.005
  3865  871.98  739.85     78.02822    -71.19497  23.172   0.009   0.543   0.014
  3866  872.08   55.42     78.02577    -71.16847  22.514   0.008   0.481   0.012
  3867  872.13  335.35     78.02686    -71.17957  21.690   0.004   0.480   0.007
  3868  872.17  531.54     78.02742    -71.18703  22.540   0.007   0.460   0.016
  3869  872.68  175.87     78.02640    -71.17335  23.057   0.008   0.413   0.017
  3870  873.20  277.51     78.02681    -71.17734  23.463   0.014   0.608   0.030
  3871  873.67  787.42     78.02869    -71.19681  23.918   0.025   0.604   0.042
  3872  873.70  271.31     78.02685    -71.17710  23.411   0.014   0.626   0.029
  3873  874.12  660.90     78.02811    -71.19193  20.656   0.005   0.856   0.007
  3874  874.40  752.17     78.02858    -71.19544  21.603   0.003   0.496   0.007
  3875  874.48  248.05     78.02687    -71.17619  24.786   0.035   0.724   0.099
  3876  875.09  610.85     78.02803    -71.19002  23.811   0.027   0.677   0.048
  3877  875.17  686.73     78.02835    -71.19292  20.876   0.004   0.176   0.006
  3878  875.21   85.43     78.02630    -71.16970  24.001   0.026   0.737   0.057
  3879  875.27  765.65     78.02875    -71.19596  24.072   0.014   0.603   0.038
  3880  875.38  455.33     78.02758    -71.18414  18.228   0.003   1.125   0.011
  3881  875.51  204.04     78.02684    -71.17447  23.807   0.018   0.151   0.055
  3882  875.57  188.80     78.02680    -71.17386  24.585   0.040  -0.188   0.074
  3883  876.24  412.01     78.02756    -71.18249  22.424   0.009   0.357   0.016
  3884  876.36  921.63     78.02999    -71.20215  23.957   0.015   0.566   0.041
  3885  876.46  120.27     78.02662    -71.17112  22.772   0.006   0.417   0.013
  3886  876.56   66.64     78.02637    -71.16893  23.422   0.012   0.555   0.026
  3887  876.57  668.79     78.02843    -71.19223  23.629   0.034   0.681   0.061
  3888  876.71  826.67     78.02930    -71.19835  24.062   0.022   0.562   0.054
  3889  877.17  472.11     78.02784    -71.18477  24.236   0.052   0.576   0.085
  3890  877.43  341.77     78.02751    -71.17981  22.646   0.006   0.503   0.016
  3891  877.49  491.75     78.02793    -71.18551  21.027   0.018   0.409   0.024
  3892  877.79  333.40     78.02753    -71.17949  23.210   0.007   0.437   0.025
  3893  878.46  402.49     78.02780    -71.18213  24.045   0.017   0.585   0.055
  3894  878.56  770.01     78.02917    -71.19613  22.600   0.006   0.505   0.012
  3895  878.85  180.16     78.02715    -71.17351  24.003   0.032   0.182   0.055
  3896  878.91  290.17     78.02753    -71.17782  21.467   0.003   0.239   0.006
  3897  878.92  783.90     78.02930    -71.19667  21.359   0.005   0.883   0.011
  3898  878.97  604.79     78.02847    -71.18979  22.037   0.006   0.418   0.008
  3899  879.11  223.69     78.02734    -71.17523  20.852   0.003   0.325   0.005
  3900  879.28  869.00     78.02991    -71.20003  22.140   0.007   0.339   0.011
  3901  879.41  358.17     78.02779    -71.18043  21.624   0.004   0.274   0.007
  3902  879.79  594.72     78.02853    -71.18940  22.541   0.007   0.436   0.013
  3903  879.80  678.09     78.02886    -71.19258  19.163   0.006   0.841   0.008
  3904  879.92  780.59     78.02940    -71.19654  23.115   0.022   0.668   0.048
  3905  879.93  412.33     78.02800    -71.18250  22.617   0.018   0.635   0.043
  3906  879.98   90.65     78.02690    -71.16991  23.624   0.037   0.406   0.053
  3907  880.05  305.12     78.02771    -71.17840  21.440   0.005   0.531   0.016
  3908  880.21  112.12     78.02703    -71.17078  23.321   0.010   0.639   0.027
  3909  880.34  876.87     78.03010    -71.20034  22.752   0.006   0.462   0.014
  3910  880.40  697.26     78.02902    -71.19331  24.006   0.038   0.694   0.060
  3911  880.44  234.65     78.02754    -71.17566  24.347   0.029   0.552   0.051
  3912  880.67  806.73     78.02965    -71.19756  21.492   0.007   0.343   0.011
  3913  881.01  724.42     78.02922    -71.19436  22.535   0.005   0.472   0.011
  3914  881.34  163.30     78.02739    -71.17284  24.513   0.028   0.327   0.054
  3915  882.18  143.77     78.02741    -71.17206  19.748   0.003  -0.028   0.005
  3916  882.50  126.35     78.02737    -71.17135  23.040   0.011   0.579   0.022
  3917  882.85  307.51     78.02805    -71.17848  20.632   0.004   0.517   0.007
  3918  883.14  885.88     78.03051    -71.20070  23.705   0.018   0.585   0.035
  3919  883.73  441.89     78.02853    -71.18361  21.594   0.005   0.449   0.011
  3920  883.81  429.28     78.02851    -71.18313  24.889   0.043   0.539   0.084
  3921  884.05  371.56     78.02838    -71.18094  22.444   0.006   0.550   0.013
  3922  884.27  239.21     78.02801    -71.17583  22.377   0.006   0.432   0.011
  3923  884.51  653.43     78.02932    -71.19163  23.832   0.041   0.486   0.078
  3924  884.68  217.34     78.02799    -71.17497  21.507   0.004   0.389   0.007
  3925  884.74  739.31     78.02975    -71.19493  23.885   0.015   0.529   0.031
  3926  884.80   79.31     78.02742    -71.16944  23.755   0.035   0.665   0.050
  3927  884.85  790.16     78.03005    -71.19690  23.256   0.020   0.524   0.029
  3928  884.89  322.13     78.02834    -71.17904  22.222   0.005   0.383   0.011
  3929  885.05   99.18     78.02755    -71.17025  21.059   0.006   0.463   0.008
  3930  885.15  797.56     78.03013    -71.19719  23.059   0.015   0.545   0.023
  3931  885.17  246.49     78.02814    -71.17611  22.406   0.006   0.490   0.013
  3932  885.58   64.63     78.02744    -71.16883  21.904   0.012   0.418   0.020
  3933  885.82   88.99     78.02759    -71.16983  22.158   0.005   0.415   0.010
  3934  886.12  891.50     78.03091    -71.20092  22.848   0.009   0.407   0.016
  3935  886.22  452.39     78.02886    -71.18401  22.998   0.035   0.940   0.069
  3936  886.26  615.38     78.02938    -71.19018  23.267   0.011   0.542   0.027
  3937  887.05  520.30     78.02915    -71.18657  19.666   0.003   0.823   0.005
  3938  887.19  510.99     78.02914    -71.18622  23.431   0.018   0.524   0.042
  3939  887.77  600.37     78.02950    -71.18960  22.096   0.005   0.847   0.011
  3940  887.97  753.80     78.03021    -71.19548  22.104   0.007   0.356   0.011
  3941  888.00  844.29     78.03078    -71.19903  22.802   0.014   0.424   0.019
  3942  888.39  131.59     78.02810    -71.17156  22.477   0.014   0.565   0.037
  3943  888.84  237.99     78.02855    -71.17578  24.558   0.060   0.493   0.142
  3944  888.96  543.32     78.02945    -71.18744  22.804   0.006   0.424   0.016
  3945  888.98  851.63     78.03095    -71.19932  21.869   0.005   0.454   0.010
  3946  889.65  353.73     78.02900    -71.18025  20.117   0.003   0.781   0.005
  3947  889.77  916.40     78.03156    -71.20192  23.692   0.021   0.473   0.031
  3948  889.82  667.49     78.03001    -71.19216  22.109   0.020   0.480   0.027
  3949  890.03  833.38     78.03095    -71.19860  23.940   0.014   0.628   0.032
  3950  890.35  366.33     78.02911    -71.18073  23.103   0.010   0.572   0.025
  3951  890.42  815.28     78.03087    -71.19788  23.312   0.013   0.458   0.020
  3952  890.82  393.32     78.02924    -71.18175  23.746   0.016   0.650   0.031
  3953  890.91  282.91     78.02894    -71.17752  22.303   0.006   0.730   0.011
  3954  890.98  429.02     78.02936    -71.18311  23.409   0.014   0.441   0.026
  3955  891.16  583.81     78.02985    -71.18897  23.524   0.011   0.598   0.030
  3956  891.18  689.16     78.03027    -71.19298  23.068   0.032   0.445   0.045
  3957  891.31  802.42     78.03090    -71.19737  24.089   0.018   0.733   0.050
  3958  891.31  657.53     78.03015    -71.19177  21.292   0.003   0.427   0.006
  3959  891.89  132.53     78.02852    -71.17159  20.526   0.004   0.813   0.012
  3960  891.91  590.73     78.02996    -71.18923  22.073   0.004   0.456   0.008
  3961  891.96  290.70     78.02909    -71.17782  23.903   0.026   0.701   0.051
  3962  891.96  324.10     78.02919    -71.17911  22.718   0.009   0.501   0.014
  3963  891.96  372.20     78.02932    -71.18095  24.162   0.025   0.316   0.045
  3964  892.43  632.59     78.03018    -71.19082  23.586   0.010   0.675   0.036
  3965  892.73  412.82     78.02952    -71.18249  23.690   0.011   0.510   0.039
  3966  892.83  193.93     78.02888    -71.17404  17.210   0.002  -0.074   0.005
  3967  893.21  539.52     78.02994    -71.18729  23.340   0.009   0.457   0.025
  3968  893.30  607.21     78.03019    -71.18985  23.390   0.014   0.372   0.032
  3969  893.76  508.46     78.02991    -71.18611  23.161   0.021   0.550   0.041
  3970  894.14  771.68     78.03105    -71.19617  22.677   0.005   0.429   0.012
  3971  894.72   46.58     78.02844    -71.16807  23.711   0.012   0.541   0.036
  3972  894.79  220.71     78.02921    -71.17509  23.129   0.010   0.343   0.020
  3973  895.05  581.37     78.03030    -71.18887  23.691   0.013   0.541   0.059
  3974  895.88   75.38     78.02874    -71.16926  22.789   0.011   0.449   0.019
  3975  896.11  587.59     78.03045    -71.18910  24.018   0.022   0.800   0.065
  3976  896.16  863.37     78.03191    -71.19978  23.337   0.010   0.448   0.018
  3977  896.49  492.72     78.03019    -71.18551  20.675   0.003   0.276   0.005
  3978  896.82  608.01     78.03061    -71.18988  21.827   0.008   0.768   0.025
  3979  896.88  136.92     78.02914    -71.17176  24.521   0.052   0.614   0.106
  3980  897.57  255.91     78.02965    -71.17646  22.777   0.006   0.497   0.016
  3981  897.62  611.24     78.03072    -71.19000  22.506   0.012   0.356   0.026
  3982  897.69  434.46     78.03017    -71.18330  22.574   0.013   0.408   0.020
  3983  897.97  802.18     78.03170    -71.19736  23.559   0.011   0.447   0.025
  3984  898.10  794.10     78.03166    -71.19704  21.911   0.033   0.406   0.042
  3985  898.17   53.07     78.02890    -71.16834  22.784   0.014   0.574   0.050
  3986  898.55  173.24     78.02948    -71.17321  23.468   0.016   0.321   0.047
  3987  898.61  676.99     78.03110    -71.19251  22.039   0.005   0.464   0.011
  3988  898.69  395.42     78.03018    -71.18182  21.750   0.004   0.203   0.007
  3989  899.08   64.53     78.02907    -71.16881  23.255   0.038   0.584   0.057
  3990  899.54  279.13     78.02996    -71.17736  22.672   0.009   0.469   0.016
  3991  899.93  822.16     78.03207    -71.19814  22.516   0.006   0.426   0.014
  3992  900.05  261.12     78.02997    -71.17666  21.926   0.005   0.498   0.011
  3993  900.50  641.54     78.03118    -71.19115  21.746   0.006   0.658   0.011
  3994  900.88  774.45     78.03188    -71.19627  22.995   0.018   0.543   0.024
  3995  900.99  663.97     78.03133    -71.19200  23.017   0.009   0.503   0.016
  3996  901.22  111.11     78.02955    -71.17071  24.414   0.026   0.697   0.059
  3997  901.29  299.89     78.03023    -71.17816  23.527   0.016   0.358   0.030
  3998  901.61  953.50     78.03334    -71.20343  23.788   0.015   0.515   0.029
  3999  901.78  620.94     78.03125    -71.19036  21.993   0.009   0.497   0.013
  4000  902.05  363.70     78.03050    -71.18060  23.997   0.028   0.975   0.078
  4001  902.07  450.39     78.03074    -71.18390  23.181   0.008   0.560   0.022
  4002  902.32  879.43     78.03277    -71.20042  24.187   0.020   0.639   0.039
  4003  902.38  645.68     78.03142    -71.19130  21.575   0.004   0.387   0.007
  4004  902.45  807.36     78.03227    -71.19755  23.983   0.017   0.674   0.037
  4005  902.73  385.83     78.03064    -71.18145  24.222   0.023   0.596   0.061
  4006  902.95  440.78     78.03082    -71.18353  22.881   0.007   0.457   0.017
  4007  902.99  142.55     78.02989    -71.17197  22.188   0.007   0.423   0.013
  4008  903.01  737.20     78.03192    -71.19482  24.154   0.046   0.689   0.068
  4009  903.57  631.65     78.03150    -71.19077  23.078   0.020   0.631   0.031
  4010  903.99  696.47     78.03184    -71.19324  24.577   0.032   0.635   0.065
  4011  904.01  346.67     78.03069    -71.17995  21.369   0.003   0.270   0.006
  4012  904.47  412.90     78.03092    -71.18247  23.164   0.017   0.445   0.031
  4013  904.63  521.09     78.03125    -71.18657  22.081   0.008   0.435   0.011
  4014  905.01  477.23     78.03116    -71.18491  24.102   0.019   0.712   0.055
  4015  905.11  659.76     78.03180    -71.19184  22.901   0.009   0.441   0.014
  4016  905.33  532.49     78.03137    -71.18700  24.714   0.041   0.640   0.091
  4017  905.52  749.47     78.03229    -71.19529  24.598   0.033   0.513   0.061
  4018  905.98  100.14     78.03007    -71.17026  22.982   0.007   0.411   0.025
  4019  906.24  281.65     78.03077    -71.17744  23.461   0.019   0.384   0.032
  4020  906.36  453.24     78.03126    -71.18400  23.097   0.011   0.530   0.029
  4021  906.43  865.36     78.03316    -71.19985  23.039   0.007   0.501   0.023
  4022  906.60  948.90     78.03390    -71.20324  23.756   0.014   0.441   0.027
  4023  906.62  169.01     78.03043    -71.17302  22.146   0.004   0.702   0.010
  4024  906.66  562.49     78.03162    -71.18813  21.262   0.003   0.184   0.005
  4025  906.87   55.62     78.02996    -71.16843  24.424   0.029   0.822   0.072
  4026  907.26  715.96     78.03232    -71.19399  22.764   0.022   0.401   0.031
  4027  907.32  394.51     78.03121    -71.18177  23.583   0.039   0.595   0.056
  4028  907.68  794.32     78.03282    -71.19704  24.298   0.021   0.838   0.061
  4029  907.89  653.96     78.03211    -71.19161  22.867   0.008   0.454   0.014
  4030  907.97  365.56     78.03121    -71.18066  19.238   0.003   0.832   0.006
  4031  908.14  503.85     78.03161    -71.18591  23.831   0.016   0.419   0.041
  4032  908.60  898.07     78.03369    -71.20116  21.437   0.006   0.653   0.008
  4033  908.93  197.53     78.03082    -71.17415  23.992   0.041  -0.385   0.069
  4034  909.00  860.22     78.03343    -71.19964  21.905   0.005   0.669   0.008
  4035  909.26  246.78     78.03102    -71.17608  22.144   0.005   0.453   0.011
  4036  909.39  326.84     78.03127    -71.17918  21.697   0.004   0.413   0.007
  4037  909.66  541.90     78.03191    -71.18735  22.961   0.008   0.478   0.023
  4038  909.91  416.77     78.03158    -71.18261  23.058   0.010   0.469   0.024
  4039  910.43  568.82     78.03209    -71.18837  22.356   0.005   0.455   0.008
  4040  911.12  816.26     78.03337    -71.19789  23.272   0.012   0.909   0.066
  4041  911.75  699.41     78.03278    -71.19335  24.080   0.033   0.567   0.057
  4042  911.83  428.75     78.03184    -71.18306  22.587   0.011   0.496   0.020
  4043  912.36  118.27     78.03092    -71.17098  22.750   0.005   0.448   0.016
  4044  912.89  263.30     78.03150    -71.17672  22.424   0.012   0.464   0.024
  4045  912.96  445.90     78.03202    -71.18371  21.914   0.004   0.541   0.008
  4046  913.01  253.10     78.03149    -71.17632  23.790   0.029   0.564   0.049
  4047  913.41  237.53     78.03149    -71.17571  22.979   0.007   0.456   0.018
  4048  913.73  915.19     78.03446    -71.20185  23.807   0.013   0.485   0.026
  4049  913.80  311.34     78.03175    -71.17857  24.747   0.032   0.553   0.072
  4050  914.09   43.09     78.03076    -71.16790  22.238   0.005   0.609   0.029
  4051  914.20  798.93     78.03363    -71.19721  23.558   0.011   0.592   0.022
  4052  914.30  161.71     78.03133    -71.17272  21.774   0.029   0.357   0.038
  4053  914.40  924.01     78.03462    -71.20221  24.902   0.046   0.534   0.086
  4054  915.07  828.40     78.03393    -71.19837  19.102   0.005   1.177   0.010
  4055  915.11  622.37     78.03285    -71.19039  23.553   0.011   0.463   0.025
  4056  915.44  148.07     78.03141    -71.17217  23.992   0.025   0.767   0.051
  4057  915.68  339.58     78.03206    -71.17966  23.963   0.017   0.625   0.069
  4058  915.77  804.05     78.03385    -71.19741  22.061   0.004   0.891   0.007
  4059  915.83  453.49     78.03238    -71.18399  23.322   0.012   0.453   0.027
  4060  915.96  479.03     78.03247    -71.18496  22.204   0.005   0.534   0.012
  4061  916.03  221.64     78.03175    -71.17509  21.847   0.008   0.474   0.013
  4062  916.64  738.69     78.03357    -71.19485  24.152   0.033   0.763   0.075
  4063  916.84   85.39     78.03130    -71.16964  24.138   0.026   0.595   0.070
  4064  916.85  317.00     78.03213    -71.17879  23.989   0.020   0.650   0.051
  4065  917.20  723.43     78.03355    -71.19426  23.323   0.010   0.506   0.022
  4066  917.32  227.98     78.03192    -71.17533  22.838   0.026   0.445   0.038
  4067  917.38  425.42     78.03249    -71.18292  22.528   0.006   0.438   0.014
  4068  917.44  650.34     78.03324    -71.19146  22.690   0.007   0.573   0.013
  4069  917.98  334.89     78.03232    -71.17947  22.738   0.010   0.518   0.025
  4070  918.29  485.14     78.03277    -71.18519  23.651   0.011   0.444   0.029
  4071  918.66   97.74     78.03158    -71.17014  22.085   0.005   0.809   0.011
  4072  919.20  170.49     78.03195    -71.17306  21.007   0.005   0.210   0.007
  4073  919.24  116.64     78.03173    -71.17090  23.974   0.025   0.468   0.055
  4074  919.35   89.79     78.03163    -71.16981  22.524   0.005   0.815   0.017
  4075  919.52  761.20     78.03404    -71.19572  21.990   0.004   0.613   0.007
  4076  919.52  331.20     78.03249    -71.17933  21.996   0.005   0.586   0.026
  4077  919.54  242.13     78.03223    -71.17588  22.510   0.006   0.413   0.012
  4078  919.55  184.56     78.03204    -71.17362  22.216   0.005   0.380   0.010
  4079  919.74  533.78     78.03309    -71.18702  23.391   0.011   0.565   0.022
  4080  919.85  407.45     78.03274    -71.18224  21.909   0.004   0.389   0.010
  4081  920.01  902.08     78.03510    -71.20131  22.750   0.012   0.436   0.020
  4082  920.26  745.26     78.03404    -71.19510  23.661   0.019   0.671   0.033
  4083  920.32  386.12     78.03274    -71.18142  21.806   0.016   0.278   0.025
  4084  920.69  715.93     78.03393    -71.19397  23.751   0.010   0.610   0.026
  4085  920.87  781.49     78.03432    -71.19652  23.830   0.014   0.605   0.036
  4086  920.95  586.55     78.03341    -71.18902  19.614   0.003   0.030   0.005
  4087  921.15  876.95     78.03503    -71.20030  21.657   0.006   0.509   0.010
  4088  921.33  369.09     78.03281    -71.18077  21.971   0.005   0.393   0.010
  4089  921.56  786.86     78.03444    -71.19672  24.407   0.021   0.613   0.065
  4090  922.27  872.59     78.03513    -71.20012  23.033   0.014   0.613   0.027
  4091  922.45  247.23     78.03260    -71.17608  22.987   0.011   0.580   0.024
  4092  922.49  564.27     78.03352    -71.18817  23.259   0.015   0.425   0.030
  4093  922.73  817.45     78.03478    -71.19793  20.241   0.005   0.405   0.007
  4094  923.15  497.59     78.03338    -71.18565  25.056   0.052   0.205   0.091
  4095  923.29  752.66     78.03444    -71.19539  24.078   0.022   0.689   0.037
  4096  923.48  644.23     78.03393    -71.19121  20.894   0.003   0.683   0.006
  4097  923.94  266.62     78.03283    -71.17683  20.591   0.009   0.372   0.012
  4098  924.36  904.52     78.03565    -71.20141  21.602   0.010   0.522   0.014
  4099  924.44  701.30     78.03431    -71.19340  23.241   0.010   0.584   0.019
  4100  924.47  612.50     78.03393    -71.19000  23.322   0.010   0.429   0.020
  4101  924.75  385.92     78.03326    -71.18141  22.789   0.043   0.464   0.060
  4102  924.94  898.60     78.03567    -71.20117  22.591   0.009   0.467   0.018
  4103  925.07   54.12     78.03214    -71.16834  23.599   0.011   0.513   0.026
  4104  925.84  205.16     78.03287    -71.17442  22.028   0.006   0.469   0.011
  4105  927.07  913.50     78.03606    -71.20177  22.720   0.016   0.476   0.023
  4106  927.12  797.92     78.03518    -71.19715  22.554   0.009   0.589   0.039
  4107  927.14  650.89     78.03440    -71.19146  23.486   0.013   0.510   0.023
  4108  927.17  857.24     78.03561    -71.19950  23.321   0.017   0.431   0.025
  4109  927.44  438.93     78.03373    -71.18342  23.413   0.010   0.454   0.024
  4110  927.64  326.24     78.03345    -71.17912  22.715   0.007   0.404   0.013
  4111  927.78  525.81     78.03402    -71.18671  23.416   0.009   0.413   0.023
  4112  928.01  747.50     78.03498    -71.19518  23.806   0.023   0.535   0.039
  4113  928.59  152.23     78.03300    -71.17232  22.157   0.013   0.512   0.018
  4114  928.67  622.20     78.03447    -71.19036  24.315   0.028   0.436   0.053
  4115  928.73   60.41     78.03261    -71.16860  24.901   0.045   1.365   0.152
  4116  928.84  445.11     78.03391    -71.18365  22.567   0.011   0.479   0.020
  4117  928.90  756.67     78.03514    -71.19554  22.598   0.011   0.513   0.017
  4118  929.33  723.85     78.03501    -71.19426  24.234   0.019   0.621   0.041
  4119  929.50  706.20     78.03494    -71.19358  24.620   0.036   0.496   0.084
  4120  929.78  589.92     78.03448    -71.18913  22.846   0.016   0.503   0.029
  4121  930.07  978.57     78.03706    -71.20445  24.199   0.050   0.656   0.079
  4122  930.20  638.17     78.03471    -71.19097  23.820   0.014   0.545   0.039
  4123  930.23  795.96     78.03554    -71.19707  22.442   0.007   0.376   0.027
  4124  930.23  184.13     78.03332    -71.17359  22.947   0.007   0.547   0.018
  4125  930.26  941.27     78.03671    -71.20290  24.090   0.024   0.607   0.048
  4126  930.96  412.32     78.03407    -71.18240  21.862   0.004   0.423   0.008
  4127  931.03  355.69     78.03393    -71.18024  22.838   0.022   0.388   0.030
  4128  931.08  539.95     78.03446    -71.18724  21.746   0.005   0.525   0.010
  4129  931.11   47.12     78.03283    -71.16804  24.234   0.030   0.620   0.054
  4130  931.24  171.68     78.03339    -71.17309  24.464   0.030   0.717   0.098
  4131  931.48  558.21     78.03457    -71.18793  22.412   0.016   0.380   0.031
  4132  931.88  571.53     78.03466    -71.18843  21.197   0.004   0.478   0.010
  4133  932.07  813.20     78.03588    -71.19775  25.126   0.080   1.468   0.294
  4134  932.08  261.86     78.03379    -71.17663  17.927   0.003   1.028   0.007
  4135  932.15  321.83     78.03397    -71.17894  23.225   0.008   0.417   0.022
  4136  932.15  485.16     78.03442    -71.18516  23.679   0.010   0.619   0.026
  4137  932.39  601.83     78.03483    -71.18958  23.803   0.014   0.455   0.027
  4138  932.58  238.32     78.03378    -71.17571  23.780   0.013   0.611   0.035
  4139  932.84  136.33     78.03345    -71.17168  21.526   0.004   0.356   0.007
  4140  932.99  549.26     78.03472    -71.18759  20.580   0.005   0.780   0.013
  4141  933.21  130.54     78.03347    -71.17144  21.908   0.005   0.412   0.014
  4142  933.44  653.62     78.03517    -71.19155  23.144   0.010   0.524   0.016
  4143  934.34  367.05     78.03436    -71.18067  24.199   0.030   0.521   0.059
  4144  934.71  834.38     78.03635    -71.19858  19.459   0.004   0.917   0.005
  4145  934.91  934.33     78.03721    -71.20262  21.402   0.005   0.535   0.010
  4146  934.94  714.57     78.03564    -71.19389  23.836   0.023   0.605   0.042
  4147  934.98  777.71     78.03600    -71.19635  22.446   0.005   0.482   0.010
  4148  935.32  533.54     78.03495    -71.18699  22.403   0.017   0.504   0.025
  4149  935.36  374.98     78.03450    -71.18097  23.540   0.022   0.524   0.043
  4150  935.51  909.81     78.03705    -71.20161  22.393   0.014   0.377   0.019
  4151  935.80  283.58     78.03430    -71.17746  23.429   0.017   0.490   0.030
  4152  935.87  123.95     78.03376    -71.17117  22.412   0.041   0.846   0.059
  4153  935.92  672.66     78.03555    -71.19228  23.227   0.015   0.616   0.025
  4154  936.18  268.82     78.03430    -71.17689  21.355   0.033   0.482   0.044
  4155  936.37  422.02     78.03475    -71.18276  22.974   0.017   0.443   0.029
  4156  937.31  872.55     78.03695    -71.20011  22.695   0.006   0.372   0.010
  4157  937.41  629.77     78.03554    -71.19064  24.049   0.019   0.591   0.044
  4158  938.05  417.16     78.03493    -71.18257  23.720   0.042   0.306   0.069
  4159  938.45  789.57     78.03649    -71.19681  23.118   0.008   0.664   0.020
  4160  938.60  701.34     78.03601    -71.19338  23.371   0.010   0.576   0.020
  4161  938.72  613.86     78.03563    -71.19003  24.994   0.034   0.691   0.096
  4162  938.74  677.25     78.03591    -71.19245  19.667   0.005   0.907   0.006
  4163  938.81  166.85     78.03428    -71.17289  24.437   0.022   0.431   0.056
  4164  938.86  189.52     78.03437    -71.17378  23.072   0.011   0.466   0.022
  4165  939.58  112.93     78.03416    -71.17072  17.417   0.004   1.279   0.011
  4166  939.66  816.14     78.03681    -71.19786  23.572   0.016   0.378   0.032
  4167  939.69  801.38     78.03672    -71.19727  24.682   0.035   0.537   0.069
  4168  939.94  392.43     78.03509    -71.18163  22.909   0.032   0.586   0.069
  4169  940.50  487.40     78.03542    -71.18523  23.470   0.011   0.592   0.030
  4170  940.61  229.11     78.03471    -71.17534  22.885   0.011   0.395   0.029
  4171  940.71  533.00     78.03559    -71.18696  23.022   0.032   0.503   0.048
  4172  941.48  905.18     78.03774    -71.20142  24.584   0.035   0.678   0.062
  4173  941.65  397.48     78.03531    -71.18182  19.083   0.003   0.915   0.007
  4174  941.82  695.51     78.03636    -71.19315  24.216   0.025   0.543   0.049
  4175  942.32  648.74     78.03621    -71.19135  23.078   0.010   1.692   0.032
  4176  942.64  730.71     78.03665    -71.19451  22.401   0.006   0.372   0.012
  4177  942.98  387.50     78.03544    -71.18143  21.792   0.011   0.454   0.019
  4178  943.01  301.10     78.03521    -71.17813  22.561   0.007   0.430   0.014
  4179  943.28  407.28     78.03553    -71.18219  22.473   0.016   0.590   0.027
  4180  943.79  601.96     78.03620    -71.18957  23.704   0.011   0.500   0.029
  4181  943.84  170.69     78.03490    -71.17303  24.211   0.022   0.498   0.049
  4182  943.85  357.67     78.03547    -71.18030  24.212   0.024   0.627   0.061
  4183  944.68  208.58     78.03513    -71.17452  24.820   0.039   0.867   0.103
  4184  945.11  949.33     78.03860    -71.20323  24.268   0.024   0.703   0.062
  4185  945.40  338.52     78.03560    -71.17956  24.232   0.022   0.589   0.051
  4186  945.42  260.15     78.03538    -71.17654  21.344   0.008   0.421   0.013
  4187  946.03  415.61     78.03588    -71.18250  22.576   0.007   0.408   0.013
  4188  946.09  888.51     78.03815    -71.20074  22.107   0.007   0.332   0.014
  4189  946.88  142.70     78.03516    -71.17191  22.387   0.006   0.445   0.014
  4190  946.98  684.54     78.03693    -71.19272  23.358   0.012   0.525   0.026
  4191  947.27  293.60     78.03570    -71.17783  24.734   0.034   0.534   0.080
  4192  947.44  719.01     78.03716    -71.19405  23.851   0.019   0.496   0.038
  4193  947.63  783.25     78.03756    -71.19655  21.507   0.004   0.394   0.006
  4194  947.82  696.13     78.03709    -71.19316  24.598   0.027   1.015   0.091
  4195  947.95  658.35     78.03693    -71.19171  22.776   0.018   0.576   0.027
  4196  948.07  511.28     78.03640    -71.18612  23.463   0.013   0.714   0.074
  4197  948.23  135.28     78.03529    -71.17161  22.189   0.005   0.464   0.008
  4198  948.65  633.81     78.03690    -71.19077  23.338   0.014   0.595   0.029
  4199  949.09  215.71     78.03568    -71.17480  23.290   0.009   0.510   0.022
  4200  949.14  154.33     78.03548    -71.17237  20.170   0.003   0.325   0.005
  4201  949.14  460.42     78.03638    -71.18419  23.373   0.018   0.586   0.038
  4202  949.29  777.80     78.03772    -71.19633  22.277   0.008   0.484   0.013
  4203  949.81  343.74     78.03614    -71.17975  24.755   0.044   0.884   0.116
  4204  949.83  363.60     78.03620    -71.18051  22.888   0.029   0.450   0.042
  4205  950.40  400.56     78.03636    -71.18192  21.926   0.010   0.697   0.018
  4206  950.52  437.46     78.03648    -71.18332  22.507   0.006   0.432   0.016
  4207  950.58   42.52     78.03516    -71.16783  23.007   0.008   0.615   0.067
  4208  950.62  430.64     78.03647    -71.18306  23.747   0.017   0.552   0.041
  4209  951.42  176.76     78.03583    -71.17326  24.621   0.035   0.727   0.078
  4210  951.57  373.18     78.03643    -71.18087  22.594   0.006   0.396   0.011
  4211  951.67  527.04     78.03688    -71.18671  23.608   0.044   0.523   0.072
  4212  951.77  652.76     78.03736    -71.19149  23.853   0.020   0.408   0.048
  4213  951.78  271.88     78.03618    -71.17698  24.673   0.034   0.251   0.062
  4214  951.79  391.67     78.03650    -71.18158  23.086   0.018   0.736   0.039
  4215  951.88  630.40     78.03728    -71.19064  23.028   0.010   0.616   0.022
  4216  952.19  750.88     78.03791    -71.19528  22.642   0.007   0.504   0.013
  4217  952.22  697.48     78.03762    -71.19321  23.106   0.009   0.547   0.017
  4218  952.59  315.19     78.03639    -71.17865  23.835   0.014   0.516   0.045
  4219  953.42  319.58     78.03651    -71.17882  21.898   0.005   0.840   0.012
  4220  953.61   49.84     78.03556    -71.16813  23.128   0.015   0.516   0.024
  4221  953.85  692.47     78.03779    -71.19301  24.004   0.022   0.445   0.041
  4222  954.30  685.92     78.03782    -71.19276  22.769   0.011   0.543   0.017
  4223  954.49  353.64     78.03673    -71.18012  23.847   0.015   0.675   0.045
  4224  955.93   70.64     78.03594    -71.16898  21.050   0.014   0.329   0.019
  4225  956.35  593.29     78.03767    -71.18922  23.015   0.013   0.543   0.030
  4226  956.44  361.18     78.03698    -71.18041  21.923   0.013   0.407   0.017
  4227  956.57  233.35     78.03663    -71.17547  18.693   0.002   0.080   0.006
  4228  956.90  260.30     78.03675    -71.17652  22.810   0.016   0.473   0.033
  4229  956.99  585.80     78.03771    -71.18893  19.347   0.003   0.921   0.005
  4230  957.05  441.96     78.03727    -71.18348  22.431   0.006   0.476   0.011
  4231  957.34  485.59     78.03743    -71.18513  23.381   0.013   0.458   0.044
  4232  957.37  506.94     78.03750    -71.18594  24.210   0.051   0.625   0.080
  4233  957.39  637.14     78.03797    -71.19089  22.618   0.009   0.430   0.017
  4234  957.99  168.79     78.03659    -71.17293  23.147   0.014   0.494   0.025
  4235  958.12  857.41     78.03936    -71.19948  22.440   0.020   0.525   0.026
  4236  958.26  396.68     78.03729    -71.18176  22.073   0.007   0.411   0.012
  4237  958.34  139.71     78.03653    -71.17177  22.913   0.007   0.523   0.013
  4238  958.72  775.83     78.03885    -71.19625  22.723   0.028   0.429   0.041
  4239  959.25  455.21     78.03757    -71.18398  23.196   0.009   0.473   0.019
  4240  959.27   88.87     78.03643    -71.16972  23.482   0.015   0.548   0.029
  4241  960.25  948.90     78.04044    -71.20320  24.736   0.040   0.737   0.096
  4242  960.55  825.81     78.03941    -71.19822  23.630   0.014   0.578   0.032
  4243  961.14  744.75     78.03895    -71.19503  22.303   0.007   0.435   0.013
  4244  961.58  408.75     78.03772    -71.18221  22.134   0.024   0.561   0.033
  4245  961.81  711.26     78.03885    -71.19373  21.818   0.015   0.425   0.023
  4246  961.83  414.40     78.03776    -71.18242  19.713   0.004   0.940   0.007
  4247  962.01  256.42     78.03735    -71.17636  19.316   0.003   0.960   0.007
  4248  962.02  677.15     78.03870    -71.19241  24.753   0.034   0.620   0.079
  4249  962.23  310.14     78.03753    -71.17844  24.542   0.030   0.860   0.096
  4250  962.58  231.26     78.03735    -71.17538  21.515   0.025   0.227   0.036
  4251  962.96  812.48     78.03961    -71.19768  22.127   0.004   0.437   0.010
  4252  963.01  483.28     78.03810    -71.18503  20.722   0.004   0.412   0.008
  4253  963.06  376.19     78.03781    -71.18097  22.524   0.011   0.457   0.019
  4254  963.57  582.56     78.03849    -71.18880  21.103   0.004   0.966   0.010
  4255  964.05  622.78     78.03870    -71.19033  23.784   0.015   0.680   0.045
  4256  964.36  501.25     78.03831    -71.18571  22.156   0.006   0.545   0.013
  4257  964.39  632.66     78.03879    -71.19070  23.151   0.011   0.596   0.027
  4258  964.98  850.66     78.04014    -71.19920  23.300   0.010   0.558   0.019
  4259  965.04  389.37     78.03808    -71.18147  21.344   0.020   0.439   0.026
  4260  965.14  793.07     78.03974    -71.19692  22.157   0.011   0.498   0.014
  4261  965.18   94.26     78.03716    -71.16993  21.811   0.005   0.566   0.011
  4262  965.47  428.57     78.03824    -71.18295  22.986   0.010   0.517   0.019
  4263  965.69  707.71     78.03930    -71.19359  22.602   0.040   0.613   0.055
  4264  966.09  367.83     78.03815    -71.18064  22.658   0.025   0.449   0.036
  4265  966.78  472.30     78.03852    -71.18461  19.260   0.002   0.094   0.004
  4266  966.80  725.13     78.03952    -71.19426  21.006   0.004   0.306   0.006
  4267  966.89  669.04     78.03925    -71.19209  23.443   0.010   0.420   0.024
  4268  966.94  699.29     78.03940    -71.19326  23.362   0.023   0.562   0.031
  4269  967.42  655.17     78.03925    -71.19156  23.759   0.023   1.013   0.056
  4270  967.72  392.23     78.03841    -71.18157  22.762   0.042   0.444   0.066
  4271  968.24  451.45     78.03863    -71.18382  23.382   0.011   0.453   0.024
  4272  968.55  618.20     78.03923    -71.19015  21.930   0.004   0.389   0.007
  4273  968.58  202.22     78.03797    -71.17423  23.287   0.021   0.695   0.057
  4274  969.29  690.67     78.03964    -71.19292  24.316   0.038   0.610   0.059
  4275  969.38  736.10     78.03990    -71.19468  23.464   0.030   0.507   0.049
  4276  969.44  796.57     78.04028    -71.19705  22.143   0.004   0.423   0.011
  4277  970.78  213.35     78.03827    -71.17467  21.780   0.003   0.469   0.007
  4278  970.92   76.23     78.03777    -71.16918  23.904   0.019   0.756   0.037
  4279  971.13  319.11     78.03862    -71.17877  20.418   0.003   0.386   0.005
  4280  971.17  112.37     78.03796    -71.17065  23.166   0.015   0.573   0.033
  4281  971.70  117.00     78.03804    -71.17084  23.580   0.015   0.524   0.037
  4282  971.75  130.65     78.03810    -71.17139  24.262   0.025   0.635   0.073
  4283  971.83  105.76     78.03801    -71.17038  20.997   0.006   0.345   0.010
  4284  971.90  630.27     78.03968    -71.19060  20.845   0.004   0.375   0.006
  4285  972.52  503.34     78.03930    -71.18578  21.777   0.006   0.479   0.010
  4286  972.67  147.21     78.03828    -71.17205  23.073   0.010   0.531   0.026
  4287  972.89  602.93     78.03968    -71.18956  23.311   0.014   0.681   0.036
  4288  973.00  873.00     78.04129    -71.20009  23.217   0.008   0.448   0.017
  4289  973.14  526.86     78.03944    -71.18667  23.083   0.019   0.481   0.033
  4290  973.33  192.92     78.03851    -71.17386  19.060   0.002  -0.054   0.006
  4291  973.63  160.48     78.03844    -71.17257  23.276   0.009   0.568   0.022
  4292  974.11  258.70     78.03881    -71.17643  23.850   0.033   0.755   0.068
  4293  974.29  576.03     78.03975    -71.18853  21.865   0.010   0.349   0.017
  4294  974.45  389.58     78.03921    -71.18146  23.944   0.021   0.469   0.060
  4295  975.05  424.91     78.03937    -71.18280  24.796   0.030   0.429   0.075
  4296  975.38  150.32     78.03861    -71.17217  22.822   0.008   0.399   0.020
  4297  975.39  459.55     78.03951    -71.18411  23.508   0.016   0.421   0.055
  4298  975.43   90.54     78.03838    -71.16976  24.408   0.024   0.634   0.062
  4299  975.49  667.91     78.04028    -71.19204  22.303   0.014   0.599   0.019
  4300  975.50  731.89     78.04061    -71.19451  22.774   0.054   0.481   0.072
  4301  975.53  810.03     78.04111    -71.19757  24.433   0.031   0.769   0.067
  4302  975.66  884.64     78.04172    -71.20056  21.626   0.005   0.282   0.007
  4303  975.70  723.02     78.04058    -71.19416  23.016   0.024   0.605   0.033
  4304  976.71  338.86     78.03934    -71.17952  23.730   0.040   0.456   0.060
  4305  976.74  654.09     78.04036    -71.19151  19.626   0.003   0.854   0.005
  4306  976.98  346.37     78.03939    -71.17980  22.381   0.007   0.420   0.018
  4307  977.43  782.80     78.04116    -71.19650  22.972   0.007   0.493   0.014
  4308  977.51  712.69     78.04075    -71.19376  24.151   0.020   0.700   0.045
  4309  977.86  764.26     78.04109    -71.19577  22.400   0.006   0.481   0.010
  4310  978.03  736.87     78.04094    -71.19470  23.329   0.038   0.663   0.075
  4311  978.46  172.27     78.03906    -71.17303  24.228   0.025   0.494   0.051
  4312  978.62  407.52     78.03975    -71.18213  22.417   0.022   0.405   0.030
  4313  978.66  750.82     78.04110    -71.19524  25.212   0.051   0.889   0.161
  4314  978.82  573.30     78.04028    -71.18842  23.473   0.049   0.313   0.075
  4315  978.93  132.81     78.03897    -71.17146  22.470   0.016   0.482   0.024
  4316  978.93  586.51     78.04035    -71.18892  22.913   0.009   0.487   0.018
  4317  980.00  359.52     78.03979    -71.18030  21.904   0.004   0.427   0.007
  4318  980.30  489.85     78.04019    -71.18525  22.686   0.007   0.375   0.017
  4319  980.54  342.82     78.03981    -71.17966  22.355   0.017   0.396   0.025
  4320  980.98  336.37     78.03985    -71.17941  24.217   0.063   0.732   0.088
  4321  981.32  471.57     78.04025    -71.18456  22.722   0.012   0.404   0.026
  4322  982.07  311.00     78.03991    -71.17844  22.025   0.008   0.522   0.012
  4323  982.28  191.23     78.03958    -71.17378  22.496   0.021   0.582   0.035
  4324  982.61  762.30     78.04165    -71.19569  23.650   0.011   0.572   0.030
  4325  982.93  104.43     78.03934    -71.17031  22.217   0.008   0.556   0.013
  4326  983.17  494.13     78.04054    -71.18541  21.723   0.004   0.352   0.007
  4327  983.22  152.20     78.03956    -71.17223  22.838   0.006   0.511   0.013
  4328  983.78  230.63     78.03989    -71.17532  23.527   0.013   0.370   0.022
  4329  984.16  576.52     78.04094    -71.18853  22.677   0.009   0.408   0.013
  4330  984.64  698.41     78.04153    -71.19320  24.078   0.034   0.638   0.057
  4331  985.25  735.02     78.04180    -71.19462  20.253   0.004   0.350   0.005
  4332  985.35  259.95     78.04016    -71.17646  25.181   0.064   0.780   0.157
  4333  985.47  427.48     78.04063    -71.18288  23.001   0.016   0.547   0.031
  4334  985.57  616.45     78.04126    -71.19005  24.687   0.040   0.390   0.067
  4335  985.63  640.19     78.04137    -71.19096  22.737   0.012   0.669   0.051
  4336  985.67  851.45     78.04266    -71.19921  24.896   0.034   0.375   0.080
  4337  986.30  196.63     78.04008    -71.17398  22.476   0.030   0.478   0.047
  4338  986.64  770.54     78.04219    -71.19600  24.397   0.029   0.969   0.078
  4339  986.71  630.38     78.04146    -71.19058  23.859   0.043   0.426   0.062
  4340  987.00  781.72     78.04231    -71.19644  20.754   0.004   0.301   0.006
  4341  987.11  460.54     78.04091    -71.18413  22.378   0.006   0.528   0.013
  4342  987.20  317.29     78.04054    -71.17867  22.624   0.014   0.456   0.020
  4343  987.50  703.31     78.04190    -71.19339  23.740   0.023   0.498   0.037
  4344  988.03  241.77     78.04043    -71.17575  23.902   0.021   0.510   0.044
  4345  988.18  325.05     78.04068    -71.17897  20.684   0.005   0.374   0.007
  4346  988.72  893.87     78.04339    -71.20093  20.811   0.005   0.175   0.007
  4347  988.72  643.85     78.04176    -71.19110  22.414   0.013   0.677   0.025
  4348  989.15  157.02     78.04029    -71.17241  22.770   0.006   0.441   0.014
  4349  989.17  422.97     78.04106    -71.18270  22.607   0.007   0.418   0.017
  4350  989.57  448.45     78.04117    -71.18367  19.743   0.003  -0.028   0.005
  4351  989.87  526.89     78.04145    -71.18664  21.757   0.011   0.381   0.016
  4352  989.94  785.20     78.04269    -71.19658  22.660   0.012   0.588   0.022
  4353  990.18  255.90     78.04073    -71.17629  23.159   0.016   0.429   0.027
  4354  990.24   96.96     78.04019    -71.17000  19.962   0.003   0.899   0.006
  4355  990.40  873.85     78.04342    -71.20011  24.413   0.024   0.494   0.048
  4356  990.52  387.75     78.04112    -71.18136  22.119   0.005   0.462   0.008
  4357  990.56  667.18     78.04209    -71.19199  21.243   0.004   0.193   0.006
  4358  990.74  679.74     78.04217    -71.19247  22.784   0.008   0.472   0.014
  4359  990.98  721.29     78.04242    -71.19408  21.421   0.005   0.433   0.007
  4360  991.02  621.81     78.04194    -71.19025  24.065   0.022   0.517   0.051
  4361  991.07  356.21     78.04111    -71.18015  21.856   0.004   0.273   0.007
  4362  991.90  418.77     78.04137    -71.18253  23.428   0.021   0.431   0.037
  4363  992.03  646.25     78.04217    -71.19118  21.403   0.005   0.218   0.010
  4364  992.15  836.76     78.04333    -71.19862  20.174   0.022   0.241   0.031
  4365  992.17  597.12     78.04198    -71.18930  21.719   0.005   0.853   0.011
  4366  992.65  345.91     78.04127    -71.17976  22.976   0.041   0.550   0.061
  4367  993.03  607.56     78.04212    -71.18970  23.398   0.009   0.519   0.020
  4368  993.07  812.10     78.04325    -71.19764  22.159   0.007   0.393   0.012
  4369  993.13  629.93     78.04223    -71.19056  21.439   0.005   0.405   0.007
  4370  993.30  568.17     78.04200    -71.18820  23.326   0.009   0.381   0.018
  4371  993.34  311.08     78.04126    -71.17842  20.317   0.018   0.248   0.025
  4372  993.69  405.27     78.04155    -71.18202  22.750   0.008   0.467   0.019
  4373  994.19  831.01     78.04353    -71.19839  20.082   0.021   0.112   0.027
  4374  994.50  291.07     78.04134    -71.17765  24.566   0.026   0.463   0.063
  4375  994.60  115.46     78.04079    -71.17074  22.829   0.010   0.525   0.020
  4376  994.81  335.39     78.04150    -71.17935  21.581   0.004   0.427   0.008
  4377  995.25  750.63     78.04311    -71.19521  22.190   0.013   0.466   0.017
  4378  995.35  536.51     78.04214    -71.18699  21.200   0.011   0.257   0.017
  4379  996.23  619.57     78.04255    -71.19015  22.541   0.005   0.462   0.011
  4380  996.38  506.91     78.04216    -71.18587  23.354   0.013   0.629   0.035
  4381  997.49  401.13     78.04199    -71.18185  21.193   0.004   0.117   0.007
  4382  997.55  642.87     78.04281    -71.19104  21.514   0.006   0.313   0.010
  4383  997.77  242.47     78.04160    -71.17576  22.301   0.014   0.479   0.020
  4384  997.89  341.80     78.04188    -71.17959  21.257   0.008   0.247   0.011
  4385  998.58  574.02     78.04266    -71.18841  22.964   0.012   0.394   0.022
  4386  998.71  754.54     78.04355    -71.19536  22.765   0.008   0.418   0.014
  4387  998.95  807.69     78.04394    -71.19746  22.056   0.012   0.448   0.017
  4388  999.31  580.06     78.04277    -71.18864  21.480   0.007   0.371   0.011
  4389  999.50  555.59     78.04270    -71.18771  23.716   0.014   0.506   0.029
  4390  999.62  320.39     78.04203    -71.17877  23.805   0.019   0.640   0.048
  4391  999.85  374.04     78.04220    -71.18082  20.016   0.002   0.145   0.004
  4392 1000.54  831.61     78.04431    -71.19841  22.474   0.014   0.511   0.024
  4393 1000.61  191.59     78.04179    -71.17376  16.984   0.005   1.721   0.014
  4394 1000.78  661.16     78.04329    -71.19174  23.432   0.014   0.515   0.030
  4395 1000.81  443.51     78.04251    -71.18346  22.462   0.008   0.572   0.026
  4396 1000.86  853.29     78.04452    -71.19928  22.960   0.012   0.467   0.019
  4397 1001.19  612.44     78.04312    -71.18987  23.640   0.011   0.431   0.029
  4398 1001.21  534.14     78.04283    -71.18690  21.183   0.005   0.867   0.010
  4399 1001.47  789.00     78.04411    -71.19671  21.810   0.004   0.867   0.007
  4400 1001.50  646.38     78.04331    -71.19117  23.886   0.018   0.516   0.044
  4401 1001.62  705.72     78.04362    -71.19346  22.713   0.030   0.499   0.041
  4402 1002.03  359.55     78.04243    -71.18026  22.583   0.008   0.420   0.019
  4403 1002.23  508.53     78.04287    -71.18592  24.028   0.028   0.582   0.044
  4404 1002.58  214.42     78.04209    -71.17465  20.813   0.009   0.138   0.014
  4405 1002.82  345.51     78.04248    -71.17972  22.914   0.013   0.512   0.019
  4406 1003.59  591.33     78.04332    -71.18907  23.273   0.015   0.603   0.029
  4407 1005.02  781.96     78.04449    -71.19643  25.083   0.048   0.536   0.088
  4408 1005.30  502.23     78.04322    -71.18568  23.864   0.043   0.540   0.079
  4409 1005.51  741.27     78.04429    -71.19484  21.557   0.014   0.517   0.024
  4410 1005.99  733.70     78.04430    -71.19454  24.082   0.028   0.442   0.072
  4411 1006.04   83.55     78.04205    -71.16943  24.047   0.019   0.455   0.049
  4412 1006.15  851.70     78.04515    -71.19921  23.837   0.015   0.497   0.033
  4413 1006.47  329.71     78.04288    -71.17911  23.373   0.022   0.317   0.074

